Analytical approach to solve the problem of aircraft passenger boarding during the coronavirus pandemic

We design an optimal group boarding method using a stochastic cellular automata model for passenger movements, which is extended by a virus transmission approach. Furthermore, a new mathematical model is developed to determine an appropriate seat layout for groups. The proposed seating layout is based on the idea that group members are allowed to have close contact and that groups should have a distance among each other. The sum of individual transmission rates is taken as the objective function to derive scenarios with a low level transmission risk. After the determination of an appropriate seat layout, the cellular automata is used to derive and evaluate a corresponding boarding sequence aiming at both short boarding times and low risk of virus transmission. We find that the consideration of groups in a pandemic scenario will significantly contribute to a faster boarding (reduction of time by about 60%) and less transmission risk (reduced by 85%), which reaches the level of boarding times in pre-pandemic scenarios.

==> previous_versions/main20200525-1830.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%2345678901234567890123456789012345678901234567890123456789012345678901234567890
%        1         2         3         4         5         6         7         8

\documentclass[a4paper, 10 pt, journal, onecolumn]{IEEEtran}  % Comment this line out
                                                          % if you need a4paper
%\documentclass[a4paper, 10pt, conference]{ieeeconf}      % Use this line for a4
                                                          % paper

\IEEEoverridecommandlockouts                              % This command is only
                                                          % needed if you want to
                                                          % use the \thanks command
\overrideIEEEmargins
% See the \addtolength command later in the file to balance the column lengths
% on the last page of the document

% \usepackage[left=1.57cm,right=1.57cm,top=0.95cm,bottom=2.54cm]{geometry}
\usepackage[margin=2.5cm]{geometry}

% The following packages can be found on http:\\www.ctan.org
\usepackage{graphics}  % for pdf, bitmapped graphics files
%\usepackage{epsfig}   % for postscript graphics files
%\usepackage{mathptmx} % assumes new font selection scheme installed
\usepackage{mathptmx}  % assumes new font selection scheme installed
\usepackage{amsmath}   % assumes amsmath package installed
\usepackage{amssymb}   % assumes amsmath package installed
\usepackage{gensymb}   %\degreehttps://tex.zih.tu-dresden.de/project/5e6a5205018932007dc5f9bb

\usepackage{enumitem}  %% (a)

\usepackage{mathtools}
\usepackage{amsfonts,mathrsfs,amssymb,yhmath,stmaryrd}
\newcommand{\vect}[1]{\boldsymbol{#1}}
\usepackage{tikz}
\usepackage[nohyperlinks, printonlyused,nolist]{acronym}
\usetikzlibrary{shapes,arrows}


\usepackage{cite}
\usepackage{soul}
\usepackage{ulem}

%\author{ \parbox{3 in}{\centering Huibert Kwakernaak*
%         \thanks{*Use the $\backslash$thanks command to put information here}\\
%         Faculty of Electrical Engineering, Mathematics and Computer Science\\
%         University of Twente\\
%         7500 AE Enschede, The Netherlands\\
%         {\tt\small h.kwakernaak@autsubmit.com}}
%         \hspace*{ 0.5 in}
%         \parbox{3 in}{ \centering Pradeep Misra**
%         \thanks{**The footnote marks may be inserted manually}\\
%        Department of Electrical Engineering \\
%         Wright State University\\
%         Dayton, OH 45435, USA\\
%         {\tt\small pmisra@cs.wright.edu}}
%}

%\input{acronyms.tex}

\title{Reduced infection during aircraft boarding}

\author{
    \IEEEauthorblockN{Michael Schultz$^+$ and Jörg Fuchte$^*$}\\
    \vspace{5mm}
    \IEEEauthorblockA{
    $^+$Institute of Logistics and Aviation, Dresden University of Technology, Dresden, Germany \\
    $^*$Diehl Aviation, Hamburg, Germany
    }
}

\begin{document}


\maketitle
\thispagestyle{empty}
\pagestyle{empty}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{abstract} 
%The COVID-19 pandemic has a devastating effect on civil aviation. Passenger traffic has strongly declined. Despite the drop in new infections air travel will have to cope with the virus until an vaccine is available on a wide basis. Air travel is seen critical as it transports virus quickly around the world and as aircraft do not allow the use of social distancing measures. Current experience for SARS-CoV2 has seen no confirmed infections during air travel. Previous diseases have shown that aircraft can be a place for virus transmission. Most studies note that boarding an deboarding can equally critical as the travel itself, and some occasions even more critical. This reviews currently available research regarding infectious diseases and air travel, as well as currently known characteristics of SARS-CoV2. A mechanistic infection model is then paired with a boarding simulation to estimate the probability of virus transmission during the boarding process by summarizing the length and intensity of person to person contacts. Different boarding procedures are assessed and combined with other possible procedural changes. The outcome is that standard boarding processes can lead to substantial infection risk if one or more passengers are contagious. Changing to a different boarding procedure and restriction in carry-on baggage can achieve a more than 90\% (?) reduction of the risk of infection. Combined with other measures like more hygienic passenger facilities and face masks, air travel should be able to prove that it poses no higher risk than any other mode of transportation.    

The world is engulfed in a pandemic of the new corona virus SARS-CoV2 and the respiratory illness COVID-19 it causes. The virus was first identified in Wuhan, China, and in the course of three month spread through the entire world. In order to reduce the spread of the virus and prevent overload of local health systems most nations have introduced measures such as social distancing, movement restrictions and closures to business and factories.

The global airline industry has been hit particularly hard by the pandemic. Revenue passenger kilometers have dropped by more than 90\% in some regions. Overall, the International Civil Aviation Organization (ICAO) expects an unprecedented drop in passenger demand and a crisis in the industry unseen before \cite{ICAO_2020}.

Aircraft appear as particularly dangerous in a pandemic. First, they allow infected people to travel worldwide and set new infection chains in remote locations, creating the pandemic in the first place. Second, the confined space conditions necessitate a small physical distance between passengers and hence may boost infections.

This paper reviews some current research regarding infection spreading in aircraft and concludes, that the normal travel setup (passengers seated) is not regarded as a particularly critical situation for the transmission of SARS-CoV2. However, many studies suggest that activities before and after the flight might contribute to disease spreading. We consider the boarding and deboarding as one particularly risky situation as shown below. The paper shows that using existing boarding procedures, combined with some additional measures, can reduce the risk of virus transmission by 9X\%.


\emph{Keywords--- infection, boarding, passenger, aircraft, airport, transportation} 


\end{abstract}


% \section*{Brainstorming}

% Struktur:
% > Zielsetzung für Luftverkehr in der Pandemie: 
% 1) kein Einschleppen von Infektionen
% 2) kein "Superspreading" durch unerkannt Infizierten
% (1) kann nicht im Flugzeug gelöst werden (Test vor oder nach Abflug, Tracing)
% (2) Lösung durch Maßnahmen in Flughafen und Flugzeug (Risikominimierung)

% > Erkenntnisse derzeit:
% * Ansteckung im Flugzeug keine reine Funktion des Sitzplatzes und Abstands
% * Transitionszustände sind sehr relevant (Boarding, Bewegung im Flugzeug, Kabinenpersonal)

% > Beitrag der Studie
% * Risikokontakte bei normalen (Random) Boarding
% * Mögliche Infektionen bei 0/1/2 Infizierten pro Flug
% * Veränderung durch alternative Strategien
% * Einordnung des Beitrags in Gesamtstrategie
% * Weiterer Forschungsbedarf


% Vorgehen - Fokus
% -----------------
% - Simulation von verschiedenen Boarding-Szenarien
% - Recherchieren (Entwicklung) von Ansteckungsindikatoren (Zeit?)
% - Bewertung der Szenarien nach Infektionspotential und Boardingzeit
% - Entwicklung von Risikominderungsstrategien



% Gliederung: (ist noch Kladde)  .. gleich rein da, sonst schreiben wir doppelt ;) --ok ?
% 1) Air Traffic in a global pandemic
% 2) Transmission of infections diseases in general and in an aircraft environment - a literature review 
% 3) 





% Wichtig wären action items:

% Micha
%  - Boarding Simulation (Animation) prüfen und schauen, was noch gemacht werden muss
%  - Literatur/Referenzen aus den letzten Papern rauskopieren
%  - Referenzen in biblio einbauen
 
% Jörg
%  - Recherche über Infektionswege, -potenziale
%  - Infektionsmodell R = f(dist,time,parameter)
%  - Referenzen als link in biblio ablegen, Micha konvertiert



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Introduction}
% --------------------------------------------------------------

Unlike the first corona virus now referred to as SARS-CoV1 the new corona virus SARS-CoV2 cannot be annihilated any more. With more than 3 million confirmed infections world wide at the end of April and probably a three to tenfold higher number of unaccounted infected, a complete extinction of the virus is unlikely unless a vaccination exists. Most affected nations have introduced measures to control the spread and minimize the number of new infections. These measures rely primarily on the increase of distance between people, so that the virus cannot spread. Most governments have expressed their strategy to be maximum containment until either a vaccine is available or an effective medication becomes available that prevents a high load of critically ill people overloading the local health system.

A special characteristic of SARS-CoV2 and COVID-19 is the fact that infected persons become contagious before developing first symptoms \cite{COVID19Transmission_2020} Hence the isolation of apparently ill people (for example by taking the body temperature) does not sufficiently reduce the spread. Early analysis has shown that about half of the infections happen before the infected person develops symptoms. A further difficulty is that many people do not develop symptoms at all, yet they still are highly contagious \cite{Asymptomatic_2020}. The strategy of containment needs to be followed for month at least. Sustaining a de-facto lock-down for months and with some likelihood well into the next year would cause unsustainable economic cost. At some point, when new infections are well below uncontrollable levels, normal activity will resume unless it poses a substantial risk of a new explosive spread of the virus.

For this study we assume that air travel is possible between countries or regions that have a sufficiently controlled situation with a low number new infections. These regions would accept passengers from other equally affected regions if two main conditions can be met: 
\begin{enumerate}%[label=(\alph*)]
    \item[-] Prevent as far as technically possible the transport of infected people in order to prevent the start of new infection chains at their destination
    \item[-] Minimize the risk that undetected infected persons infect other passengers during the travel and by that have "super-spreading" event with multiple infection chains starting from a particular flight. 
\end{enumerate}

The first condition can be met by checking for symptoms and deny access of passengers having those (coughing, fever). This decreases the probability of having infected people on board, but does not eliminate it entirely. A further step can be the usage of contact tracing technology. This can be done in different ways, with some Asian countries - foremost China - having the most severe implementation of contact tracing. The safest measure would be an actual testing of passengers before each flight. Current laboratory PCR-based test methods require roughly 4 to 6hrs for processing if the process is optimized (logistics etc) \cite{IATA_MedEvidence_2020}. The costs are substantial\footnote{Vienna airport offers a test for arriving passengers at 190 EUR (May 2020).}. Given that test capacity is a desperately needed resource to protect public health, testing of all passengers with current tests is no feasible way. Many rapid tests are currently on the market, but these are all aimed at antibodies, and hence do only indicate if someone has been exposed to SARS-CoV2. These tests are also quite unreliable. Fast and more affordable tests for the virus itself (based on PCR-method) are in development and may allow a result within one hour, making them practical for air travel \cite{PCR_Test_2020}. A test using an even simpler method has also been developed, albeit with a lower chance of detecting every infected person \cite{Vandenberg2020}. Still, the timeline of the availability of those tests is unknown and will probably be in the region of several month, with wide availability taking even longer and necessary infrastructure investments being substantial. Air travel would compete for these tests with other areas of public life, which is undesirable and ethically problematic.

%Anyways, even these fast PCR-tests will likely have a false-negative\footnote{The test shows a negative result but the person is infected.} rate of about 1\%. Furthermore, it will not detect people which are infected but who are early in their infection cycle and may become contagious in the time frame of a day. 
For the travel between regions with low number of infections or within nations the cost and complexity of testing each passenger may be avoided if the measures of physical distancing can be exercised during a flight. Then, the probability of additional infections from flying itself is acceptable. Flying in aircraft, compared to other modes of transportation, has the advantage, that passengers can be traced more easily as all passengers are thoroughly registered. If a physical distance over an entire flight is required, the seating density of a standard single aisle aircraft shrinks by 33\% (middle seat empty) to 66\% (only one passenger per 3-seat group). This would make air travel largely unaffordable. As shown in the following section, there is indication that infection risk during flight is sufficiently low to allow full capacity flights.


% % section about airport operations --------------------------------------------------------------
% \hspace{10pt}
% \subsubsection{airport operations}
% The airport as important traffic node combines several modes of traffic. Thus passenger may arrive at the airport via train, public transport, taxi, individual transfer or airside arrival with other aircraft. 

% In the airport, the passenger follows several handling stations to check-in (baggage also), for security check, passport (if needed), and finally boarding. 

% If passenger arrive at the final destination, the processes are deboarding, immigration, baggage handling and customs.

% Most of the processes are accompanied with waiting queues, to provide efficient use of airport/ airlines resources. In the context of physical distancing in times of pandemic situations, these queues should be avoided.

% At IATA ADRM (aerodrome design reference manual?), design criteria for airport facilities are defined to provide an appropriate level of service during passenger handling \cite{IATA ARDM}. During normal operations each passenger is assumed to need an area of .. for waiting .. and an area of .. to facilitate free walking .. (to be checked)

% % section about passenger --------------------------------------------------------------
% \hspace{10pt}
% \subsubsection{Passenger}
% The passenger .. two groups, tourist and business passenger. 

% The behavior of passenger can be clearly distinguished by: walking speed, group size arrival times, amount of baggage \cite{Schultzxxx}.



% % section about boarding --------------------------------------------------------------
% \hspace{10pt}
% \subsubsection{Passenger boarding}
% The passenger boarding is the last part of the aircraft ground operations at the gate (or apron) and it is on the critical part of the aircraft turnaround. The turnaround 

\subsection{Air Traffic in a Global Pandemic}  
% --------------------------------------------------------------
SARS-CoV2 is not the first pandemic disease that has confronted the modern world. Aircraft are relevant for modern pandemics in two ways. First they have always been identified as relevant for transporting a disease through the entire world within a matter of days. Second, an aircraft may act as place of "super spreading", enabling many infections from a single infected person. Both factors combined means that air travel during pandemic conditions is risky for containment and restricting air travel is usually one of the first things done. Nevertheless, travel from the Wuhan region in China is likely the way how SARS-CoV2 has arrived in Europe and North America, probably as early as mid to late January.

As first step a few terms are introduced:
\begin{enumerate}
    \item Index Case: the first case of an infection chain.
    \item Secondary Attack Rate: the percentage of people infected by the index case out of the number of contacts. The secondary attack rate provides a measure how contagious a disease is (not to mix with the basic reproduction number R, which is a statistical number how many people are infected on average by one infected person)
    \item Symptomatic: infected person has apparent illness symptoms like fever, coughing and other
    \item Asymptomatic: positively confirmed infected person who does not recognize any symptoms (or does not acknowledge them)
    \item Pre-symptomatic: positively confirmed person who develops symptoms, but is in a stage before these develop.
\end{enumerate}

An overview study reviewed the knowledge regarding disease spreading in an aircraft \cite{mangili_transmission_2005}. The learning is that there is no proven model how a disease spreads in an aircraft. A comparable virus is influenza, which also transmits via droplets (see also below). The study shows that infections have taken place with passengers being seated close to the index case, but also passengers being seated fare away have contracted the virus. The key learning is that the flight event itself does only represent one possible source of infection, the preceding and trailing processes (contacts in the airport, boarding, deboarding, luggage pick-up) could cause contagious contacts, too. The cited studies used contact tracing after the flights and the actual relevant point of contact can usually not be re-enacted.

A key technical fact is that cabin air is constantly re-circulated at a high rate \cite{mangili_transmission_2005} \cite{IATA_MedEvidence_2020}. The recirculated air passes through HEPA filters that remove above 99.9\% of all virus and bacteria attached to droplets. The assumption is that as long as the environmental control system of the aircraft is running in normal mode, the pure physical distance is not the key criteria that matters.

A commonly accepted rule of thumb is the 2-row rule: each passenger seated two seats and two rows around the index case shall be contacted for disease containment. A study from 2016 confirms a higher chance of infection when being seated within 2 rows of the index case. However, the probability of other passengers still reached about one third of those being seated within two rows.\cite{2RowRule_2016}

A detailed study on SARS-CoV1 is available that shows how different infection spread can be. \cite{SARS_2003}  The study looked at three flights with contagious passengers. On one flight, no infection was identified. Another flight reported one new infection. One single flight, however, counted 22 new infections being traced to the single infected passenger, of which several died. That study shows that the 2-row rule would have missed many of the infections. It becomes apparent that such event needs to be prevented or the risk becomes untenable. If a single undetected infected person is able to infect up to 20 other, a single flight event could easily create a new cluster. Hence, the aim of this study is to research the effect of boarding and deboarding, which is considered relevant for the spread of virus during a flight event.\\
A study focusing on inflight transmission of influenza by moving passengers found a high risk of transmission through distance analysis \cite{Hertzberg3623}. However, no virus was found on 10 flights and no infections proven.

A very recent study documented the travel of a symptomatic index case flying a 15 hour trip in economy class.\cite{SARSCoV2_20202} All 25 passengers being seated within 2m of the index case were contacted and closely monitored after the trip. Some of these developed symptoms, however, none of those was tested positive for SARS-CoV2 (that particular time of the year sees many respiratory illnesses). The study specifically mentions the relevance of other shared events before the flight and during boarding and deboarding. Another study from China reports 11 aircraft transmissions \cite{China_transmission_2020}. There are no further details provided. Yet another study from France suspected the infection of a patient happened during a flight. This is not confirmed yet \cite{France_transmission_2020}. The IATA in contrast states that 1100 infected people flying have been followed and no secondary cases have been identified \cite{IATA_MedEvidence_2020}.

The probability of infection while being seated appears to be rather low, up to being non-existing following some research \cite{IATA_MedEvidence_2020}. Contributing factors to this observation are:
\begin{itemize}
    \item The air flow in an aircraft cabin is from above downwards (see below), reducing the probability that virus-laden air is ingested by other passengers,
    \item The air in an aircraft cabin is exchanged rather frequently, about 20 times an hour.
    \item The recirculated air is run through HEPA filters.
    \item When in cruise altitude the air is quite dry, which is problematic for Corona-type virus.
\end{itemize}

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/airflow_hepa.png}
    \caption{(Left) Air ventilation pattern in a single aisle cabin, here an A320. Note that other types have similar flow patterns. (Right) HEPA filter being removed in a widebody aircraft (Courtesy: Emirates Airlines)}
    \label{fig:flow_hepa}
\end{figure}

However, most of the above is only true when the ventilation system is running, and some characteristics (like dry air) are only found when the aircraft is in cruise. When standing at the gate, the cabin ventilation needs to be activated, which usually requires the auxiliary power unit to run. This is usually not desired as it creates lots of noise at the airport, but in times of a pandemic it might be a sensible operational procedure without too much additional cost or other repercussions.


\subsection{Passenger boarding }
% --------------------------------------------------------------
In the following section, a short overview concerning scientific research on aircraft boarding problems is given. Comprehensive overviews are provided for aircraft turnaround \cite{schmidt_review_2017}, boarding \cite{jaehn_airplane_2015}, and corresponding economic impact \cite{nyquist_study_2008,mirza_economic_2008,cook_european_2015}. Relevant studies include, but are not limited to, the following current examples.

A common goal of simulation-based approaches is to minimize the time that is required for passengers to board the aircraft. A study \cite{van_landeghem_reducing_2002} investigated the efficiency of different boarding strategies, considering specific boarding patterns. A similar approach focused particularly on disturbances to the boarding sequence caused by early or late arrivals of passengers \cite{ferrari_robustness_2005}. The results showed faster boarding times for the commonly used back-to-front boarding in the case of passengers not boarding in their previously assigned boarding block. This fact indicated that a back-to-front policy is not an optimal solution for the boarding problem. Picking up the idea of block boarding, a study based on an analytical model \cite{van_den_briel_america_2005} showed significantly improved boarding times for block policies compared to the back-to-front policy. In contrast, research contributions supported the back-to-front policy in comparison to the random boarding strategy (cf. \cite{bachmat_bounds_2008}). A stochastic cellular automaton model \cite{_Schultz2008b} demonstrated that back-to-front boarding is most efficient if two boarding blocks are used, which was confirmed using a 1 + 1 polynuclear growth model with concave boundary conditions \cite{bachmat_optimal_2013}. In \cite{jafer_comparative_2017}, a cellular Discrete-Event System Specification (Cell-DEVS) is used to provide evaluation of aircraft boarding strategies.

A minimum interference of passengers during the seating process was focused by using a mixed integer linear program for optimization \cite{bazargan_linear_2007}. A stochastic approach \cite{_Schultz2008b} covered individual passenger behavior (e.g., passenger conformance to the proposed boarding strategy, and individual hand luggage amount and distribution) and aircraft/airline operational constraints of aircraft/airlines (e.g., seat load factor and arrival rates). Using a Markov Chain Monte Carlo optimization algorithm, a boarding strategy was developed \cite{steffen_optimal_2008} assuming that the handling of the hand luggage is a major impact factor for the boarding time and a model based on fundamental statistical mechanics was provided \cite{steffen_statistical_2008}. A power law rule was identified \cite{frette_time_2012}, where the boarding time scales with the number of passengers to board, which allowed the prediction of back-to-front boarding strategy, and was extended to large numbers of passengers \cite{bernstein_comment_2012}.

A boarding model was developed, which considers passengers’ individual physique (maximum speed), quantity of hand luggage, and individually preferred distance \cite{tang_aircraft_2012}. Based on a specific boarding strategy \cite{steffen_optimal_2008}, a method assigned passengers to seats so that their luggage is distributed evenly throughout the cabin \cite{milne_new_2019}, assuming a less time-consuming process for finding available storage in the overhead bins. The prioritization of passengers with a high number of hand luggage items to board first was focused by \cite{qiang_reducing_2014}. The impact of hand luggage was investigated further \cite{milne_optimization_2016} and passengers were assigned to seats according to the number of hand luggage items proposing that passengers with few pieces should be seated close to the entry. To minimize individual interference, effects of passenger groups during boarding were analyzed \cite{zeineddine_dynamically_2017}.

An analytical approach demonstrated \cite{bachmat_analysis_2009} that the efficiency of boarding strategies is linked to the aircraft interior design (seat pitch and passengers per row). Furthermore, different aircraft seating layouts and alternative designs could significantly reduce the boarding time for both single and twin-aisle configuration \cite{_schultz2013b,chung_simulation_2012}. The aircraft design and, in particular, the impact of aircraft cabin modifications with regard to the boarding efficiency was analyzed by \cite{fuchte_enhancement_2014}, while studies evaluated novel aircraft layout configurations and seating concepts for single and twin-aisle aircraft with 180–300 seats \cite{schmidt_novel_2015, schmidt_boarding_2017}.

\subsection{Fields of application}
% --------------------------------------------------------------
The model was applied on several specific tasks addressing pedestrian behavior and environmental conditions. These tasks are namely the analysis and evaluation of common group dynamic behaviors, the modelling of passenger processes at the airport in regular and exceptional conditions, the egress characteristics of railway coaches, and evaluation of infrastructural adaptations in the aircraft cabin during passenger boarding.

\textbf{In the context of group dynamics}, data were conducted in field and used as a reliable base to identify group constellation in pedestrian flows. The data showed significant differences in the density-speed-relation with regards to the specific group size. Pedestrian flows consists of mainly independent pedestrians possess a more homogeneous density distribution and individually higher flexibility to change the speed and the direction of motion, compared to flows consists of pedestrian groups. The existence of groups results in an effect of clustered density (alternating local density clusters and open space), which  increases with the amount of groups, their mobility, and with the group size. Inside this granular flow, the individual movement characteristic of each group member depends on the group constellation (e.g. age, size) and results in a coordinated group movement (e.g. distance keeping, collision avoidance). Fig. \ref{fig:group_constellation} depicts the position of individuals on an free flow (left side) and congested environment (right side). In contrast to the classical V-formation of birds, the social interactions of group members lead to an reversed V-formation, where everyone can communicate from face to face (not behind one's back, literally). If the group has to avoid obstacles, the positions of the individuals change, with larger groups tending to split up and come back together after passing.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/group_constellation.png}
    \caption{Position of individuals in groups depending on environmental conditions: free flow (left) and congestion (right).}
    \label{fig:group_constellation}
\end{figure}

When focusing on the group dynamics and/or on the heterogeneity of movement pattern in pedestrian crowds the question arises of how groups emerge according to what characteristics on individual level and which influencing factors on individual level determine the heterogeneity in movement parameters. We initially proposed three different levels in order to describe movement characteristics of pedestrians: the operational level, the tactical level and the strategic level. The consideration of movement related decisions on the tactical level depending on individual factors seem to be crucial to address this question. Human beings’ decision-making processes are described as bounded-rational, that is, decisions are subjected to constraints e.g. referring to the information intake, mental workload and cognitive processing.

The use of heuristic strategies enables us to react also in situations when deliberated thinking and/or thoughtful reasoning about alternatives becomes critical. Decisions on such questions have to be made and one might assume that they will be made without in-depth consideration about pros and cons for each alternative. One promising strategy might be to look at group members are others around. The resulting herding effect is considered to be a time-saving decision-making heuristic and hypothesized that certain personality types will be more likely to use herding heuristic as a decision-making shortcut \cite{baddeley_impacts_2010}. Individuals’ states as responses to certain situational characteristics are in turn linked to personality traits of the subjects. To determine the effect of individual psychometric profiles data from an evacuation experiment at Technische Universität Dresden are used. One week in advance to an evacuation practice (same lecture hall, same student course), a questionnaire survey was conducted, containing an individual ID for each student filled in. The same student course was again asked for participating in a questionnaire survey one week later. The same ID was used, and additionally, the questionnaire contained an ID for the seat number within the lecture hall. Both surveys took no longer than 20 min at beginning of a lesson. After two third of total time of the second lesson, the building has been evacuated. The evacuation practise was recorded and implemented into a simulation environment (see Fig. \ref{fig:auditorium}).

\begin{figure}[htb!]
    \centering
    \includegraphics[width=0.9\textwidth]{figures/auditorium.png}
    \caption{Group dynamic behavior in unexpected situations, impact of individual psychometric profiles.}
    \label{fig:auditorium}
\end{figure}

Contrary to the initial assumptions, the analysis suggested that extraverted started later for the exit than introverted within a given group. One possible explanation for this effect is that social information and social evaluation by others is more important for extraverted individuals and provides the necessary feedback for the appropriateness of own behavioral pattern. In that context, social cues provided by the immediate surrounding might play a greater role for extraverted individuals, and might lead in turn, to stronger delays for reactions in social situations characterized by high degrees of uncertainty. Neuroticism was considered as a second personality factor assumed to have impacts on evacuation dynamics on individual level. Results showed that individuals high scoring on neuroticism tended to start earlier than other group members for the exit but the most striking result was that they walked for the exit in a more direct manner. This pattern was particularly true for long walking distances. These finding might reflect the stronger perception of urgency induced by the threat stimuli for neurotic individuals.

\textbf{Passenger at airport terminals}
Airports with their complex infrastructure represent a central component of today’s traffic system and have to satisfy a variety of different tasks. From the passenger point of view, the terminal buildings are primarily designed for providing efficient passenger handling facilities for departure and arrival. From the airport point of view, safety and security of the processes are a major issue, whereas the passenger expects adequate service and comfort levels. Airport revenues are increasingly dependent on the non-aviation sector (retail and service revenues). The airline focuses on adequate terminal infrastructure and competitive product supply. To ensure an optimal combination of these frequently conflicting requirements, airport operators have to balance all customer demands. Recent years have shown that, in particular, legal changes, growing security constraints and delays significantly consume system capacity. To optimize terminal infrastructure and handling processes, implementation of passenger behavior models allow for a reliable and detailed evaluation actual (and future) terminal operations. The tactical behavior enables modelled passenger to act with environmental anticipation, including knowledge about handling processes, infrastructure layout (navigation) and perception/processing of provided information (signage, see \ref{fig:navigation}). Using the model of visual human perception and modeling the necessary properties of signage components allows for a valuable extension of the operational motion behavior approach in the airport terminal \cite{_Schultz2007}.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/navigation_airport_01.png}
    \caption{Navigation in complex airport terminal environments under regular conditions (path finding with limited information).}
    \label{fig:navigation}
\end{figure}

While humans can draw on their experience in normal situations, this is only possible to a limited extent in \textbf{exceptional cases}, such as egress situations. This is further complicated by the fact that special procedures usually have to be applied for special situations. For example, during evacuations, emergency exits must be used that no one had previously used. They are not parts of standard ways through the terminal. Egress exercises points out the inefficient passenger behavior of going back to known terminal entries instead of searching/using the nearest emergency exit. 


An emergency area can be modeled by areas of incidence and consequence. The incident area directly influences near persons (they are unable to move), while the consequence area indirectly affects the motion behavior by setting speed and orientation limitations. In the case of fire, the behavior parameters are primarily linked to the fractional effective dose model (FED \cite{speitel_fractional_1996}), describing the human response over a wide concentration range for both pure single and mixed toxic gases atmosphere. Fig. \ref{fig:bombardier_fed} shows the implementation of both the numerical simulation of toxic atmosphere during fire and the corresponding passenger movement model inside a double-deck railway coach. 


%% D:\Projekte.123\201107_Indigo\workspace\org.complexdynamics.bombardier
\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/fed_bombardier1.png}
    \caption{Modelling and simulation of egress behavior considering fractional effective dose, a measure of airborne contaminants absorbed by an occupant. A fire starts at the lower-deck of the third coach and smoke spreads through the whole coach. Passengers escape to the adjacent coaches. Affected passengers are color coded from green (less impacted) to red (toxic dose).}
    \label{fig:bombardier_fed}
\end{figure}

Standard approaches to accelerating \textbf{aircraft boarding} mainly address the management of the passenger behavior by providing airline-specific boarding sequences or hand luggage regulation. A first, straightforward approach of a sufficient use of the boarding infrastructure is the application of the rear aircraft door. Since this approach usually incorporates both an apron position of the aircraft and a bus shuttle transfer (or walk boarding), it counteracts the idea of an optimized chronological order of passengers (sequence will dissipate). The approach of a Side-Slip Seat from Molon Labe Seating dynamically changes the aircraft cabin infrastructure, supporting the boarding operations by providing an extra space to allow two passengers to pass each other in a convenient way. The innovative seat design allows the aisle seat to be moved in the direction of the middle seat (staggered, folded position). Aisle seats will be in this initial position (folded) until passengers want to access  middle or aisle seats. Thus, passengers can easily slide the aisle seat out of the initial position (and back) and lock the seat in the “flight ready” position. The innovative concept of the Side-Slip Seat was implemented into a simulation environment (Fig. \ref{fig:sideslipseat}) to analyse the expected operational impact, by means of reduced boarding times.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/side-slip-seat.png}
    \caption{Implementation of innovative technologies for active control of aircraft cabin environment and development of appropriate boarding procedures.}
    \label{fig:sideslipseat}
\end{figure}

\subsection{Focus and structure of the document}

We provide a concept of operations, which focused on .. 

Our contribution is structured as follows


% Modellierung der Übertragung
\section{Derivation of infection model}
\label{sec:infection_model}
% --------------------------------------------------------------

\subsection{Understanding of SARS-CoV2}
% --------------------------------------------------------------

Knowledge about the characteristics of SARS-CoV2 are evolving quickly as more studies become available. In this section an attempt of modelling the probability of infection based on several parameters is attempted.

The basis are three early studies on SARS-CoV2 proliferation and general characteristics. First is a study from Germany where a small cluster was researched in depth \cite{boehmer_munich_2020}. The relevant finding was that the overall secondary attack rate was below 10\% for close contacts. Even prolonged meeting situations left some people without an infection, while on another occasion an infection happened when a pre-symptomatic person sat back to back with another person and handed over a salt dispenser. This demonstrates the relevance of even short contacts to contagious people. Note that the contagious person in this case was pre-symptomatic, and would have escaped any symptom-based denial of travel strategies. 

A study on the outbreak of COVID19 in the Italian town of Vo analyzed the number of asymptomatic cases out of the entire number of cases \cite{lavezzo_vo_2020}. The study shows that the number of asymptomatic cases is roughly 45\%. This means that even if symptomatic passengers are rejected from flying, the probability of having contagious passengers is still considerable if the virus is active in a population. This characteristic is considered to be the most problematic with SARS-CoV2, next to the fact that also pre-symptomatic passengers are contagious.

A study from Gangzhou and Hong Kong estimated the incubation period as 5.2 days on average and - more importantly - the onset of infectiousness 2 days before start of symptoms. \cite{COVID19Transmission_2020} The peak of infectiousness is estimated about half a day before symptoms onset. This means that contagious people are likely to travel despite their best intentions, and pose an similar or even higher danger than infected people with illness symptoms.

% Studie zur Überlebensfähigkeit von SARS-CoV2 ggü. SARS-CoV1
A study researched the surface stability of SARS-CoV2 virus compared to SARS-CoV1 virus.\cite{Surface_SARS_2020} In general, corona virus survive for some time on surfaces, especially metal and synthetic materials. The contagiousness of surfaces touched by multiple passengers is hence of concern. However, the virus load an asymptomatic or pre-symptomatic passengers likely puts on surfaces is limited, as he does not cough or sneeze. The overall contribution of contact transmission to the overall transmission is currently deemed low.

% englische Studie zur Zusammensetzung der Zahl R
Another research study has tried to decompose the base reproduction rate into the different ways of transmission.\cite{Ferrettieabb6936} The study estimates that about 45\% of infection events happen pre-symptomatic, another 5\% happen asymptomatic. That means again that even if people with fever and symptoms are denied boarding, the overall infection risk is still substantial if a relevant number of infected people are present within a population. The study further estimated the risk from contaminated surfaces was rather small (10\%). If a counter-infection strategy relying primarily on eliminating contact infection (for example through repeated disinfection of the cabin interiors) could not reduce infection risk sufficiently. However, preventing contact infections is still a viable activity. It shall not be forgotten that there are many other diseases that can spread in an aircraft. 



% Arbeit Timo Smieszek
The model used in this study is an Individual-based model \cite{smieszek_epidemicsmodel_2010}. Individual-based models can be combined with agent-based simulations and allow a simulation of the spread between these agents. The infection models require a number of parameters, foremost the distance between agents and the time of the interaction. The boarding model used in this study provides these parameters as function of the used boarding method.

% Arbeit Kai Nagel
A comparable work has been published by Kai Nagel of TU Berlin \cite{nagel_mobilityberlin_2020}. In this work an agent-based mobility model of an entire city was used in conjunction with an individual-based model. The work shows the spread of SARS-CoV2 as function of different public distancing measures. The problem encountered by Nagel et al was that the character of the contact could not be modelled in its entirety. That is, the time and distance between agents when being in the same place (for example an office, or a public transport vehicle) is based on probability. The very same approach can be used for this work, but the quality of the contact between agents can be estimated in a very detailed manner in the boarding simulation.

The infection model is taken from Smieszek \cite{smieszek_epidemicsmodel_2010}. This is the same model as used by Nagel. The model and its motivation is described in detail in an article \cite{smieszek_epidemicsmodel_2009}. The mechanistic model considers contact time and intensity compared to classic models, which only consider the pure number of contacts and give each contact an equal probability of infection. The model of Smieszek is specifically useful for diseases that spread via droplets or aerosols, such as SARS-CoV2. 

The basic equation for the probability of being infected is:
\begin{equation}
    P_{ n,t } = 1 - exp\left[ -\theta \sum q_{ m,t } \quad i_{ nm,tx } \quad t_{ nm,tx }  \right]
    \label{eq:mechanistic_model}
\end{equation}
The sum is performed for each person n over all contagious persons m. \\

With the variables and parameters:
\begin{itemize}
    \item $ P_{ n,t }: \quad $ the probability of the person n to receive an infectious dose 
    \item $ \theta: \quad $ the calibration factor for the specific disease
    \item $ t_{ nm,t }: \quad $ the time the person n interacts with person m during the time step tx (the model originally considers much longer time increments than used in a boarding simulation) 
    \item $ q_{m,t}: \quad $ the shedding rate, the amount of virus the person m spreads during the time step tx
    \item $ i_{nm,tx}: \quad $ the intensity of the contact between n and m, which corresponds to the distance between n and m
\end{itemize}
The resulting probability has to be understood as possible transmission event. 


Smieszek does not provide the calibration parameters for SARS-CoV2. First and obviously, because his work is dated well ahead of the pandemic. Secondly, he acknowledges that attaining these values is difficult, much more difficult than calculating the base reproduction rate \( R_{0} \), which is a statistical value. \\
A calibration is attempted in the next section. The main driver is the distance between passengers, The distances are 2-dimensional. In an aircraft cabin during boarding and deboarding, further factors are relevant:
\begin{itemize}
    \item If the cabin ventilation is active (which is highly desirable and probably mandatory in times of pandemic air travel) the air is circulated and quickly replaced. The exhale of a person does not remain in a place for very long. Hence the distance threshold is set lower than for other interior settings. 
    \item Droplets sink to the ground, and the cabin ventilation also injects fresh air into the upper part of the cabin and extracts at floor level. Hence a passengers located at a lower position is more susceptible to the virus exhaled from a passenger being located higher than vice versa. This is relevant when people in the aisle pass seated passengers.
    \item The virus load increases with physical activity simply as more air is exchanged in the lungs. Talking (especially very loud, or even singing) also increases virus load in the exhale. Hence, the model considers moving passengers as having a higher shedding rate than seated passengers. Shedding rates are even higher when passengers tore luggage in overhead bins or squeeze themselves into window seats.  
\end{itemize}

This means that the shedding rate and hence the infection probability is considerably higher, when a passenger stands in the aisle, stowing his bulky carry-on luggage, while a passenger occupies an aisle seat. The airflow characteristics of the aircraft cabin would further transport the exhale of the standing passengers along the seated one.\\  

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Proagation_Model_03.png}
    \caption{(Left) Shedding rate of infected person. The increased rate is due to the relative positioning and increased physical activity. (Right) Virus load as contour around person as function of distance. }
    \label{fig:shedding_rate}
\end{figure}

\textcolor{red}{- equations to be filled in -}

\subsection{Infection Model Calibration}
Smieszek states that a calibration of the mechanistic model is needed. Basically, it needs to be calibrated so that for a combination of time and intensity (corresponding to distance) the infection probability can be set. The behavior of actual diseases is not so deterministic. As shown in Munich study \cite{boehmer_munich_2020} infections happened with contacts as short as a handed over salt dispenser, but did not happen when a person shared a meeting room with the index case. This highlights the still limited understanding of SARS-CoV2. Individual immune response is provided as one possible factor, meaning that some people are more susceptible than other, for example as exposure to other corona-type virus has created a base immunity.

The calibration is attempted with Air China Flight 112 from 15$^{th}$ March 2003, where a flight from Hong Kong to Peking led to 22 passengers being infected by a single index case, as described in length in \cite{SARS_2003}. Little is known about this flight except the trip length of 3 hours and the aircraft type, a Boeing 737-300. It is not known if this aircraft was equipped with a HEPA filter. This particular flight was responsible for a considerable spread of SARS-CoV1 throughout Asia, and is considered a super spreading event.

The contact tracing determined that the infection most likely happened during this flight event. There is no way to determine whether the infection happened during the flight, during the boarding, or during any process before or afterwards (for example when boarded with buses). The calibration factors are chosen so that about one third of the total infections are probable. The calibration is done by using 50 boarding-deboarding combinations and averaging the viral load on each passenger. The resulting calibration shows that with the chosen factors infections do happen far away from the index case being seated in 14E. However, the majority of infections would happen in proximity to the index case. If calibration factors are set very pessimistic (meaning already short interaction time suffices for infection) the infection risk becomes very high. This shows that during boarding-deboarding the chance of a contact between very remotely seated passengers always exists.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Air_China_Flight_112_FullDPI.png}
    \caption{Calibrated viral load using the Air China Flight 112 from 15$^{th}$ March 2003. The numbers show the infection probability in percent for 50 boarding-deboarding runs. Note that infections have occurred even in remote seats, albeit the highest probability is close to the index case in 14E.}
    \label{fig:calibration}
\end{figure}

The calibration can be criticized as rather crude. Works connected to the particular flight have raised doubts if the flight event is truly responsible for all transmissions. Therefore a calibration setup is chosen that could explain some infections. The overall infection risk was calculated to 3.1\% on that flight, and with the current calibration factors the boarding-deboarding could cause about one third of these infections. 


%--------------------------------------------------------------------------------------------------------
\section{Stochastic passenger boarding model}
\label{sec:pax_boarding}

The initial model for movements of pedestrian was developed to provide a stochastic approach covering short (e.g. avoid collisions, group behavior \cite{_Schultz2013c}) and long range interactions (e.g. tactical way finding) of human beings \cite{_Schultz2010}. This model is based on a transition matrix, which contains the transition probabilities to move to adjacent positions around the current position of the pedestrian \cite{_Schultz2013d}. If a position is occupied by another pedestrian, the transition probability is zero. Each position could contain only one pedestrian and is located on a regular grid.

%--------------------------------------------------------------------------------------------------------
%% D:\Projekte\201107_Indigo\workspace.dlr\org.complexdynamics.boarding
\subsection{Operational constraints and rules of movement}
To reflect operational conditions of aircraft and airlines (e.g. seat load factor, conformance to the boarding procedure) as well as the non-deterministic nature of the underlying processes (e.g. amount and distribution of hand luggage) a stochastic model was developed \cite{_Schultz2008a,_Schultz2013b} and calibrated \cite{_Schultz2017i,_Schultz2018i}. The dynamic model for the boarding simulation is based on an asymmetric simple exclusion process (ASEP). The ASEP was successfully validated and adapted to model the dynamic passenger behavior in the airport terminal environment \textcolor{red}{(Schultz, 2010, 2014; Schultz et al., 2010; Schultz and Fricke, 2011)}. In this context, passenger boarding is a stochastic, forward-directed, one-dimensional and discrete (time and space) process. To provide both an appropriate set of input data and an efficient simulation environment, the aircraft seat layout is transferred into a regular grid with aircraft entries, the aisle(s) and the passenger seats as shown in Fig. \ref{fig:a320_grid} (reference: Airbus A320, 29 rows, 174 seats \textcolor{red}{(Airbus, 2017)}). This regular grid consists of equal cells with a size of 0.4 x 0.4 m, whereas a cell can either be empty or contain exactly one passenger.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.7\textwidth]{figures/a320_grid.png}
    \caption{Grid-based simulation environment - Airbus A320 as reference.}.
    \label{fig:a320_grid}
\end{figure}

The boarding progress consists of a simple set of rules for the passenger movement: a) enter the aircraft at the assigned door (based on the current boarding scenario), b) move forward from cell to cell along the aisle until reaching the assigned seat row, and c) store the baggage (aisle is blocked for other passengers) and take the seat. The movement process only depends on the state of the next cell (free or occupied). The storage of the baggage is a stochastic process and depends on the individual amount of hand luggage. The seating process is stochastically modelled as well, whereas the time to take the seat depends on the already used seats in the corresponding row. The stochastic nature of the boarding process requires a minimum of simulation runs for each selected scenario to derive reliable simulation results. In this context, a simulation scenario is mainly defined by the underlying seat layout, the number of passengers to board (seat load factor, default: 85\%), the arrival frequency of the passengers at the aircraft, the number of available doors (default 1 door), the specific boarding strategy (default: random) and the conformance of passengers in following the current strategy (default: 85\%). Further details regarding the model and the simulation environment are available at \textcolor{red}{Schultz et al. (2013)}.

In the simulation environment, the boarding process is implemented as follows. Depending on the seat load, a specific number of randomly chosen seats are used for boarding. For each seat, a passenger (agent) is created. The agent contains individual parameters, such as number of hand luggage items, maximum walking speed in the aisle (set for all agents to 0.8 m/s, cf. \textcolor{red}{Schultz (2017c, 2018b)}), seat coordinates, time to store the hand luggage and arrival time at the aircraft door. Further on, several process characteristics could be saved during the simulation runs (e.g. waiting times, number of interactions). To create the time needed to store the hand luggage, a Weibull distribution is used (\textcolor{red}{cf. Schultz, 2018a}). The agents are sorted with regard to their seats and the current boarding strategy. From this sequence, a given percentage of agents (conformance rate) are taken out of the sequence and inserted into a position, which contradicts the current strategy (e.g. inserted into a different boarding block). According to the arrival time distribution (e.g. linear or exponential) and the boarding sequence, each agent gets a timestamp to appear on the aircraft door queue. When the simulation starts, the first agent of the queue always enters the aircraft by moving from the queue to the entry cell of the aisle grid (aircraft door), if this cell is free. In each simulation step, all agents located in the row are moved to the next cell, if possible (free cell and not arrived at the seat row), using a shuffled sequential update procedure (emulate parallel update behavior, cf. \textcolor{red}{Schultz 2010, 2014}). If the agent arrives at the assigned seat row, he waits on the cell according to the time needed to store the hand luggage. Depending on the seat row condition (e.g. blocked aisle or middle seat or both), an additional time is stochastically generated to wait in the aisle to perform the seat shuffle. During the whole waiting process, no other agent can pass. If the waiting process finally finishes, the agent is set to the seat and the aisle cell is set free. Each boarding scenario is simulated 100,000 times, to derive statistically relevant results defined by average boarding time (start with first passenger arrives the aircraft and finished, when last passenger is seated) and standard deviation of boarding time.

To model different boarding strategies, the introduced grid-based ASEP approach enables an individual allocation of seats as well as an aggregation of seats to specific blocks according to specific boarding strategies. Fig. \ref{fig:boarding_strategies} depicts how major boarding strategies and operational constraints are implemented in the boarding model. In general, boarding strategies follow three basic approaches: boarding per row, boarding per seat (window, middle, aisle), and sequences of specific seats. In this paper, six different boarding strategies are addressed: random, back-to-front, optimized block, outside-in, reverse pyramid, and individual seating. In Fig. \ref{fig:boarding_strategies}, the seats are color-coded to emphasize the order of aircraft seats. For the random boarding, passengers arrive with no specific chronological order. The back-to-front and the optimized block strategies consist of specific boarding blocks with different block size and order: back-to-front has two blocks and the rear block is boarded first (cf. \textcolor{red}{Schultz et al., 2008}), whilst the optimized block strategy has six blocks, which are alternately boarded (starting with the second last block, cf. \textcolor{red}{Schultz et al., 2013}). For the outside-in strategy, the seats are grouped into three blocks, which separate the window, middle, and aisle seats. Here, the window seats are boarded first, followed by the middle and the aisle seats. The reverse pyramid strategy is a hybrid approach of back-to-front and outside-in boarding and consists of eight blocks. Finally, the individual boarding strategy is a specific solution of the optimized block, since in this case each block contains only one seat. Fig. \ref{fig:boarding_strategies} additionally emphasizes how the operational constraints of 1$^\text{st}$ class seats, passenger conformance to the boarding strategy, seat load factor, and the existence of groups are handled in the boarding model.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/boarding_strategies.png}
    \caption{Overview of different boarding strategies (darker seats are boarded first, black then blue then green) and implementation of
operational constraints.}.
    \label{fig:boarding_strategies}
\end{figure}

The model does not address unruly passenger behavior or counterflow movements caused by individual problems in finding the assigned seat or blocked overhead compartments. In particular, the problem of blocked overhead compartments should not be solved by operational boarding strategies, but if the compartment capacity is limited, a more restrictive airline policy regarding the number of hand luggage pieces should be applied by the airline.

\subsection{Model adaption}

The actual model for passenger boarding has to be adapted for considering different approaches addressing a reduced infection during boarding. These approaches primarily focus on the two major concepts of distance keeping and reduction of contact times, where both concepts result in lower chance to get in close contact to a probably infected passenger. To get an initial picture and a valid baseline about interactions in the aircraft cabin, all interactions between passengers will be counted. The idea is to identify the number of individual contacts and the duration of these contacts.

\begin{enumerate}
    \item[-] A passenger is moving forward in the aisle, since the next position is block by another passenger. This interaction is counted for both passengers.
    \item[-] Entering the seat row demands for a minimum of movements to reach the seat, which depends on the already used seats (\cite{schultzXXX}). All involved passenger are noted as interacting.
    \item[-] Each individual interaction is only counted one time (at the first appearance), to derive the number of individual contacts.
\end{enumerate}

Counting the individual contacts will provide a first indication about potential ways of infections, but as introduced in sec. \ref{sec:infection_model}, the severity (measured by distance) and duration of an individual contact have to be considered as well. Thus the introduced infection model provide an additional quantification.

%--------------------------------------------------------------------------------------------------------
\section{Scenario analyses and results}
Before different boarding (de-boarding) strategies are evaluated, a baseline setup will be introduced (cf. \cite{_Schultz2018c}). As table \ref{tab:interactions} exhibits, each boarding strategy results in specific boarding time (defined by average time value and standard deviation of time), which are mainly caused by the interactions of passengers in the aircraft cabin. Thus, an increased amount of interactions (contacts) also increase the boarding time. The random boarding is taken as the reference case and points out an average of 3.55 individual contacts per passenger during boarding with a corresponding standard deviation of 1.33 contacts. If an optimized block strategy is applied, the average number of contacts only decreased slightly to 3.41 (STD 1.19). More complex strategies addressing a minimized interaction during seating process (outside-in) and combination of both block and seat consideration results in decrease to approx. 2.9 contacts at average. Finally, the approach for the individual-based sequence results in 2.12 contacts (STD 1.07).

\textcolor{red}{ - re-check values !!}

\begin{table}[htb!]
    \centering
    \begin{tabular}{l|r|r | r | r }
     boarding strategy & \multicolumn{2}{c|}{boarding time (s)} & \multicolumn{2}{c}{number of contacts} \\
                       & average & STD & average & STD \\
     \hline
        RANDOM	&	1094	&	80	&	3.55	&	1.33	\\
        % RANDOMLR	&	1089	&	78	&	3.45	&	1.28	\\
        BLOCK-246135	&	1043	&	77	&	3.41	&	1.19	\\
        % BLOCKLR	&	1037	&	75	&	3.17	&	1.17	\\
        % BLOCKZIP	&	918	&	69	&	3.27	&	1.07	\\
        % BLOCKOI	&	865	&	62	&	2.77	&	1.13	\\
        % BLOCK-12	&	1049	&	77	&	3.21	&	1.18	\\
        OUTSIDE-IN	&	869	&	61	&	2.90	&	1.15	\\
        REVERSE-PYRAMID	&	823	&	58	&	2.91	&	1.22	\\
        STEFFEN	&	719	&	53	&	2.12	&	1.07	\\
        % AIRBERLINBLK	&	1123	&	84	&	3.29	&	1.10	\\
        % AIRBERLINRP	&	914	&	69	&	2.94	&	1.23	\\
        % BLOCK-123	&	1072	&	79	&	3.51	&	1.24	\\
        DEBOARDING	&	596	&	39	&	5.09	&	1.87	\\
    \end{tabular}
    \label{tab:interactions}
    \caption{Baseline simulation to determine regular boarding time and number of individual contacts by using average values and standard deviation (STD).}
\end{table}

\subsection{Distance keeping}
As already introduced and analyzed in detail (see \cite{_Schultz2010,_Schultz2010a,_Schultz2013d}), social and long range interaction could be reliably modelled by using a floor field. This field contains information about preceding passengers, which allow for a long range interaction even considering adjacent cells around the actual position. So each passengers will leave a trace with a given length during movement to block the corresponding cells and indicate the minimum distance required. As Fig. \ref{fig:boarding_time_distance} exhibits, an increasing physical distance results and in a longer boarding time accompanied with a decreased standard deviation. Assuming a minimum distance of 1.6~m, which corresponds to 4 grid cells in the stochastic model, the boarding time is nearly doubled for random boarding. Boarding strategies that were previously considered superior now show hardly any advantages. The effect of physical distance superimposes all advantages by a significantly reduced arrival rate and completely coupling of the individual passenger movements. This is also indicated by the reduced standard deviations.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/boarding_time_distance.png}
    \caption{Overview of different boarding strategies (darker seats are boarded first, black then blue then green) and implementation of
operational constraints.}.
    \label{fig:boarding_time_distance}
\end{figure}

On the positive side, the introduced physical distance reduces the direct contact of passenger in the aisle to zero. As Tab. \ref{tab:interactions_distance} shows, the remaining individual contacts result from the seating process. When a passenger arrives the seat row and some seats already used by other passengers, than these passengers have to stand up to allow entering the row if necessary, e.g. window seat to be taken and middle seat is occupied. This process is time consuming, because the aisle is normally blocked during this seat shuffle, and consists of close distances between the involved passengers. The implementation of the outside-in boarding strategy leads to a minimum of these time-consuming shuffles, because here first the window seats, then the middle seats and finally the aisle seats are being taken. As mentioned in Sec. \ref{sec:pax_boarding}, the passenger conformance to the boarding strategies will be not 100\% since passengers arrive late or family members will not be separated. Therefore the number of contacts in Tab. \ref{tab:interactions_distance} still show a value different form zero for all strategies.

\subsection{Reduction of hand luggage items}
It will be assumed that the amount of hand luggage will be significantly reduced by the airline to ensure a shorten time storing the hand luggage in the overhead compartment. If the average amount of hand luggage is reduced by 50\%, the boarding time decreased by approx. 20\% using random passenger sequences \cite{schultz_implementation_2018}. Since we expect all SARS-CoV2 related modification of the boarding process will have negative impact, we will implement a significant reduction of hand luggage items (50\%) in our scenarios to ensure that each passenger can store his items in the corresponding overhead compartment at anytime. As Tab. \ref{tab:interactions_distance} points out, 

\begin{table}[htb!]
    \centering
    \begin{tabular}{l|c|c || c | c | r || r }
     & \multicolumn{2}{c||}{reference} & \multicolumn{4}{c}{keeping minimum distance in aisle }\\
     \hline
     boarding strategy & \multicolumn{2}{c||}{number of contacts} & \multicolumn{2}{c|}{number of contacts} & \multicolumn{2}{c}{additional boarding time} \\
                       & average & STD & average & STD & 100\% hand luggage& 50\% hand luggage\\
    \hline
RANDOM&	3.55 & 	1.33 & 	0.97 & 	0.76 & 	+114\% & 	+53\% \\ 
% RANDOMLR&	3.45 & 	1.28 & 	0.91 & 	0.76 & 	+115\% & 	+54\% \\ 
BLOCK-246135&	3.41 & 	1.19 & 	0.98 & 	0.84 & 	+208\% & 	+119\% \\ 
% BLOCKLR&	3.17 & 	1.17 & 	0.89 & 	0.76 & 	+209\% & 	+121\% \\ 
% BLOCKZIP&	3.27 & 	1.07 & 	1.01 & 	0.83 & 	+250\% & 	+149\% \\ 
% BLOCKOI&	2.77 & 	1.13 & 	0.21 & 	0.50 & 	+203\% & 	+95\% \\ 
% BLOCK-12&	3.21 & 	1.18 & 	0.82 & 	0.76 & 	+149\% & 	+75\% \\ 
OUTSIDE-IN&	2.90 & 	1.15 & 	0.25 & 	0.58 & 	+120\% & 	+45\% \\ 
REVERSE-PYRAMID&	2.91 & 	1.22 & 	0.09 & 	0.31 & 	+166\% & 	+69\% \\ 
STEFFEN-OLD&	2.12 & 	1.07 & 	0.16 & 	0.48 & 	+233\% & 	+97\% \\ 
% AIRBERLINBLK&	3.29 & 	1.10 & 	0.85 & 	0.81 & 	+172\% & 	+94\% \\ 
% AIRBERLINRP&	2.94 & 	1.23 & 	0.47 & 	0.61 & 	+153\% & 	+68\% \\ 
% BLOCK-123&	3.51 & 	1.24 & 	1.06 & 	0.80 & 	+167\% & 	+89\% \\ 
DEBOARDING&	5.09 & 	1.87 & 	5.09 & 	1.82 & 	+89\% & 	+24\% \\ 
    \end{tabular}
    \label{tab:interactions_distance}
    \caption{Impact of physical distance rules to boarding time.}
\end{table}

The often mentioned approach of having a free middle seat will also result in less interaction during seating, but also result in a 33\% reduced seat load, which may result in efficient airline operations from ecological and economic perspective. This scenario could not be compared directly to the random strategy, since the number of passengers are intentionally reduced, which consequently reduce the direct contacts as well. 


\subsection{Infection approach}
At this stage, the interactions between passengers are only individually counted but not evaluated against their probability to get passengers infected. Therefore, Eq. (\textcolor{red}{--}) are implemented using the following parameter for longitudinal $x$ (in the direction of motion) and lateral evaluation $y$ (across to the direction of motion): $max_x = 1$, $a_x = 0.6$, $b_x = 2.5$, $c_x = 0.25$; $max_y = 1$, $a_y = 0.65$, $b_y = 2.7$, $c_y = 0$; $t_{ref} = 20~s$; $r_f = 2$.






%--------------------------------------------------------------------------------------------------------
\section{Discussion and outlook}

\subsection{Summary}
The new corona virus SARS-CoV2 has demonstrated high contagiousness even before infected people show any symptoms. Further, a large number of infected people do not show symptoms while still being highly contagious. This creates the "perfect storm" for symptom-driven strategies that deny apparently ill people to fly on aircraft. Hence, during the entire flight event preventive measures have to be exercised. Purely hygienic concepts like surface disinfection are unlikely to reduce the infection risk sufficiently as the majority of transmission is observed as droplet based. However, the transmission probability during the flight itself is currently deemed low due to the flow patterns in a cabin, the dry air and the effectiveness of filtering systems in the aircraft. Research on previous diseases have further shown the relevance of the pre-flight and post-flight processes, such as boarding and deboarding.

The virus load is modelled using a mechanistic model calibrated using an event from the previous SARS epidemic. The resulting transmission probabilities are likely to be conservative. The boarding and deboarding simulation was performed using a single aisle aircraft with 180 seats, representative to the majority of A320 and B737 family aircraft in service.

\textcolor{red}{Hier käme jetzt das Ergebnis}

\subsection{Recommended Measures}
The used infection model is not sufficiently calibrated to make definitive conclusion. We interpret the results as such that we recommend boarding procedures that minimize the interaction between passengers. The adapted reverse pyramid boarding procedure proves favorable. The same applies for deboarding, while here no strategies can be used but rather discipline by the passengers be demanded. Carry-on luggage is a considerable influencing factor in normal boarding operations. And also in case of virus transmission, the carry-on is a relevant factor. If stowing activities can be minimized the number of aisle interactions decreases. Therefore a strict carry-on policy, possibly assigning individual carry-on positions in the overhead bins, may be a viable option. Although not modelled or discussed here, other hygienic measures need also to be considered. SARS-CoV2 is not specifically known to easily transmit via contaminated surfaces. Therefore advanced hygienic measures shall be applied, and shall be focused in places where passenger interaction happens frequently, foremost the lavatories. This is specifically relevant for longer range flights, and would also help to contain other infectiousness diseases.\\

\subsection{Future Work}
Ongoing research activity world wide shall enable a better modelling of the transmission in the future. This work is done by engineers, and more input by virology and epidemiology will without doubt enhance the result. The methodology is sound, and could be used to check particular cabin layouts and boarding procedures for summarized contact times. The simulation could also facilitate contact tracing by giving a probability of contacts depending on the order of boarding (which is usually known through scanning of boarding passes). The methodology could be extended to comparable processes in other modes of transportation.

%--------------------------------------------------------------------------------------------------------
\section{Dissemination}
- Runway Girl Network
- Leeham News



\bibliographystyle{IEEEtran}
% \bibliographystyle{apalike}

\bibliography{biblio,mst}  % see biblio.bib file on the right column


\end{document}


==> previous_versions/main_20200523-1530.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%2345678901234567890123456789012345678901234567890123456789012345678901234567890
%        1         2         3         4         5         6         7         8

\documentclass[a4paper, 10 pt, journal, onecolumn]{IEEEtran}  % Comment this line out
                                                          % if you need a4paper
%\documentclass[a4paper, 10pt, conference]{ieeeconf}      % Use this line for a4
                                                          % paper

\IEEEoverridecommandlockouts                              % This command is only
                                                          % needed if you want to
                                                          % use the \thanks command
\overrideIEEEmargins
% See the \addtolength command later in the file to balance the column lengths
% on the last page of the document

% \usepackage[left=1.57cm,right=1.57cm,top=0.95cm,bottom=2.54cm]{geometry}
\usepackage[margin=2.5cm]{geometry}

% The following packages can be found on http:\\www.ctan.org
\usepackage{graphics}  % for pdf, bitmapped graphics files
%\usepackage{epsfig}   % for postscript graphics files
%\usepackage{mathptmx} % assumes new font selection scheme installed
\usepackage{mathptmx}  % assumes new font selection scheme installed
\usepackage{amsmath}   % assumes amsmath package installed
\usepackage{amssymb}   % assumes amsmath package installed
\usepackage{gensymb}   %\degreehttps://tex.zih.tu-dresden.de/project/5e6a5205018932007dc5f9bb

\usepackage{enumitem}  %% (a)

\usepackage{mathtools}
\usepackage{amsfonts,mathrsfs,amssymb,yhmath,stmaryrd}
\newcommand{\vect}[1]{\boldsymbol{#1}}
\usepackage{tikz}
\usepackage[nohyperlinks, printonlyused,nolist]{acronym}
\usetikzlibrary{shapes,arrows}


\usepackage{cite}
\usepackage{soul}
\usepackage{ulem}

%\author{ \parbox{3 in}{\centering Huibert Kwakernaak*
%         \thanks{*Use the $\backslash$thanks command to put information here}\\
%         Faculty of Electrical Engineering, Mathematics and Computer Science\\
%         University of Twente\\
%         7500 AE Enschede, The Netherlands\\
%         {\tt\small h.kwakernaak@autsubmit.com}}
%         \hspace*{ 0.5 in}
%         \parbox{3 in}{ \centering Pradeep Misra**
%         \thanks{**The footnote marks may be inserted manually}\\
%        Department of Electrical Engineering \\
%         Wright State University\\
%         Dayton, OH 45435, USA\\
%         {\tt\small pmisra@cs.wright.edu}}
%}

%\input{acronyms.tex}

\title{Reduced infection during aircraft boarding}

\author{
    \IEEEauthorblockN{Dr. habil Michael Schultz, Dr. Jörg Fuchte}\\
    \vspace{5mm}
    \IEEEauthorblockA{
    Institute of Logistics and Aviation, Dresden University of Technology, Dresden, Germany \\
    Diehl Aviation, Hamburg, Germany
    }
}

\begin{document}


\maketitle
\thispagestyle{empty}
\pagestyle{empty}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{abstract} 
%The COVID-19 pandemic has a devastating effect on civil aviation. Passenger traffic has strongly declined. Despite the drop in new infections air travel will have to cope with the virus until an vaccine is available on a wide basis. Air travel is seen critical as it transports virus quickly around the world and as aircraft do not allow the use of social distancing measures. Current experience for SARS-CoV2 has seen no confirmed infections during air travel. Previous diseases have shown that aircraft can be a place for virus transmission. Most studies note that boarding an deboarding can equally critical as the travel itself, and some occasions even more critical. This reviews currently available research regarding infectious diseases and air travel, as well as currently known characteristics of SARS-CoV2. A mechanistic infection model is then paired with a boarding simulation to estimate the probability of virus transmission during the boarding process by summarizing the length and intensity of person to person contacts. Different boarding procedures are assessed and combined with other possible procedural changes. The outcome is that standard boarding processes can lead to substantial infection risk if one or more passengers are contagious. Changing to a different boarding procedure and restriction in carry-on baggage can achieve a more than 90\% (?) reduction of the risk of infection. Combined with other measures like more hygienic passenger facilities and face masks, air travel should be able to prove that it poses no higher risk than any other mode of transportation.    

The world is engulfed in a pandemic of the new corona virus SARS-CoV2 and the respiratory illness COVID-19 it causes. The virus was first identified in Wuhan, China, and in the course of three month spread through the entire world. In order to reduce the spread of the virus and prevent overload of local health systems most nations have introduced measures such as social distancing, movement restrictions and closures to business and factories.

The global airline industry has been hit particularly hard by the pandemic. Revenue passenger kilometers have dropped by more than 90\% in some regions. Overall, the International Civil Aviation Organization (ICAO) expects an unprecedented drop in passenger demand and a crisis in the industry unseen before \cite{ICAO_2020}.

Aircraft appear as particularly dangerous in a pandemic. First, they allow infected people to travel worldwide and set new infection chains in remote locations, creating the pandemic in the first place. Second, the confined space conditions necessitate a small physical distance between passengers and hence may boost infections.

This paper reviews some current research regarding infection spreading in aircraft and concludes, that the normal travel setup (passengers seated) is not regarded as a particularly critical situation for the transmission of SARS-CoV2. However, many studies suggest that activities before and after the flight might contribute to disease spreading. We consider the boarding and deboarding as one particularly risky situation as shown below. The paper shows that using existing boarding procedures, combined with some additional measures, can reduce the risk of virus transmission by 9X\%.


\emph{Keywords--- infection, boarding, passenger, aircraft, airport, transportation} 


\end{abstract}


% \section*{Brainstorming}

% Struktur:
% > Zielsetzung für Luftverkehr in der Pandemie: 
% 1) kein Einschleppen von Infektionen
% 2) kein "Superspreading" durch unerkannt Infizierten
% (1) kann nicht im Flugzeug gelöst werden (Test vor oder nach Abflug, Tracing)
% (2) Lösung durch Maßnahmen in Flughafen und Flugzeug (Risikominimierung)

% > Erkenntnisse derzeit:
% * Ansteckung im Flugzeug keine reine Funktion des Sitzplatzes und Abstands
% * Transitionszustände sind sehr relevant (Boarding, Bewegung im Flugzeug, Kabinenpersonal)

% > Beitrag der Studie
% * Risikokontakte bei normalen (Random) Boarding
% * Mögliche Infektionen bei 0/1/2 Infizierten pro Flug
% * Veränderung durch alternative Strategien
% * Einordnung des Beitrags in Gesamtstrategie
% * Weiterer Forschungsbedarf


% Vorgehen - Fokus
% -----------------
% - Simulation von verschiedenen Boarding-Szenarien
% - Recherchieren (Entwicklung) von Ansteckungsindikatoren (Zeit?)
% - Bewertung der Szenarien nach Infektionspotential und Boardingzeit
% - Entwicklung von Risikominderungsstrategien



% Gliederung: (ist noch Kladde)  .. gleich rein da, sonst schreiben wir doppelt ;) --ok ?
% 1) Air Traffic in a global pandemic
% 2) Transmission of infections diseases in general and in an aircraft environment - a literature review 
% 3) 





% Wichtig wären action items:

% Micha
%  - Boarding Simulation (Animation) prüfen und schauen, was noch gemacht werden muss
%  - Literatur/Referenzen aus den letzten Papern rauskopieren
%  - Referenzen in biblio einbauen
 
% Jörg
%  - Recherche über Infektionswege, -potenziale
%  - Infektionsmodell R = f(dist,time,parameter)
%  - Referenzen als link in biblio ablegen, Micha konvertiert



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Introduction, Pandemic Assumptions and Infection Modelling}

This sections explains the conditions in which we assume air travel to be resumed, the knowledge regarding infectious diseases spreading in an aircraft and finally the model we use to calculate the probability of contagious contacts between passengers. 


\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/boarding_pic.jpg}
    \caption{A typical boarding situation in a single aisle aircraft.}
    \label{fig:boarding_chaos}
\end{figure}

% section about Air Traffic in a Global Pandemic --------------------------------------------------------------




\subsection{Air Traffic in a Global Pandemic}  

Unlike the first corona virus now referred to as SARS-CoV1 the new corona virus SARS-CoV2 cannot be annihilated any more. With more than 3 million confirmed infections world wide at the end of April and probably a three to tenfold higher number of unaccounted infected, a complete extinction of the virus is unlikely unless a vaccination exists. Most affected nations have introduced measures to control the spread and minimize the number of new infections. These measures rely primarily on the increase of distance between people, so that the virus cannot spread. Most governments have expressed their strategy to be maximum containment until either a vaccine is available or an effective medication becomes available that prevents a high load of critically ill people overloading the local health system.

A special characteristic of SARS-CoV2 and COVID-19 is the fact that infected persons become contagious before developing first symptoms \cite{COVID19Transmission_2020} Hence the isolation of apparently ill people (for example by taking the body temperature) does not sufficiently reduce the spread. Early analysis has shown that about half of the infections happen before the infected person develops symptoms. A further difficulty is that many people do not develop symptoms at all, yet they still are highly contagious \cite{Asymptomatic_2020}. The strategy of containment needs to be followed for month at least. Sustaining a de-facto lock-down for months and with some likelihood well into the next year would cause unsustainable economic cost. At some point, when new infections are well below uncontrollable levels, normal activity will resume unless it poses a substantial risk of a new explosive spread of the virus. \\

For this study we assume that air travel is possible between countries or regions that have a sufficiently controlled situation with a low number new infections. These regions would accept passengers from other equally affected regions if two main conditions can be met: 
\begin{enumerate}[label=(\alph*)]
    \item Prevent as far as technically possible the transport of infected people in order to prevent the start of new infection chains at their destination
    \item Minimize the risk that undetected infected persons infect other passengers during the travel and by that have "super-spreading" event with multiple infection chains starting from a particular flight. 
\end{enumerate}

The first condition can be met by checking for symptoms and deny access of passengers having those (coughing, fever). This decreases the probability of having infected people on board, but does not eliminate it entirely. A further step can be the usage of contact tracing technology. This can be done in different ways, with some Asian countries - foremost China - having the most severe implementation of contact tracing. The safest measure would be an actual testing of passengers before each flight. Current laboratory PCR-based test methods require roughly 4 to 6hrs for processing if the process is optimized (logistics etc) \cite{IATA_MedEvidence_2020}. The costs are substantial\footnote{Vienna airport offers a test for arriving passengers at 190 EUR (May 2020).}. Given that test capacity is a desperately needed resource to protect public health, testing of all passengers with current tests is no feasible way. Many rapid tests are currently on the market, but these are all aimed at antibodies, and hence do only indicate if someone has been exposed to SARS-CoV2. These tests are also quite unreliable. Fast and more affordable tests for the virus itself (based on PCR-method) are in development and may allow a result within one hour, making them practical for air travel \cite{PCR_Test_2020}. A test using an even simpler method has also been developed, albeit with a lower chance of detecting every infected person \cite{Vandenberg2020}. Still, the timeline of the availability of those tests is unknown and will probably be in the region of several month, with wide availability taking even longer and necessary infrastructure investments being substantial. Air travel would compete for these tests with other areas of public life, which is undesirable and ethically problematic. \\

%Anyways, even these fast PCR-tests will likely have a false-negative\footnote{The test shows a negative result but the person is infected.} rate of about 1\%. Furthermore, it will not detect people which are infected but who are early in their infection cycle and may become contagious in the time frame of a day. 
For the travel between regions with low number of infections or within nations the cost and complexity of testing each passenger may be avoided if the measures of physical distancing can be exercised during a flight. Then, the probability of additional infections from flying itself is acceptable. Flying in aircraft, compared to other modes of transportation, has the advantage, that passengers can be traced more easily as all passengers are thoroughly registered. If a physical distance over an entire flight is required, the seating density of a standard single aisle aircraft shrinks by 33\% (middle seat empty) to 66\% (only one passenger per 3-seat group). This would make air travel largely unaffordable. As shown in the following section, there is indication that infection risk during flight is sufficiently low to allow full capacity flights.\\ 

%For this study we assume that the overall probability of a passenger being contagious is low (see later in the document), with an overall probability of less than 10 per 100.000 inhabitants. We assume that air travel can take place if the probability of additional infections through an infected passenger (either pre-symptomatic, asymptomatic, or non complying to self-quarantine orders) is very low.\\

\subsection{Infectious Diseases and Air Travel}
SARS-CoV2 is not the first pandemic disease that has confronted the modern world. Aircraft are relevant for modern pandemics in two ways. First they have always been identified as relevant for transporting a disease through the entire world within a matter of days. Second, an aircraft may act as place of "super spreading", enabling many infections from a single infected person. Both factors combined means that air travel during pandemic conditions is risky for containment and restricting air travel is usually one of the first things done. Nevertheless, travel from the Wuhan region in China is likely the way how SARS-CoV2 has arrived in Europe and North America, probably as early as mid to late January.\\

As first step a few terms are introduced:
\begin{enumerate}
    \item Index Case: the first case of an infection chain.
    \item Secondary Attack Rate: the percentage of people infected by the index case out of the number of contacts. The secondary attack rate provides a measure how contagious a disease is (not to mix with the basic reproduction number R, which is a statistical number how many people are infected on average by one infected person)
    \item Symptomatic: infected person has apparent illness symptoms like fever, coughing and other
    \item Asymptomatic: positively confirmed infected person who does not recognize any symptoms (or does not acknowledge them)
    \item Pre-symptomatic: positively confirmed person who develops symptoms, but is in a stage before these develop.
\end{enumerate}

An overview study reviewed the knowledge regarding disease spreading in an aircraft \cite{mangili_transmission_2005}. The learning is that there is no proven model how a disease spreads in an aircraft. A comparable virus is influenza, which also transmits via droplets (see also below). The study shows that infections have taken place with passengers being seated close to the index case, but also passengers being seated fare away have contracted the virus. The key learning is that the flight event itself does only represent one possible source of infection, the preceding and trailing processes (contacts in the airport, boarding, deboarding, luggage pick-up) could cause contagious contacts, too. The cited studies used contact tracing after the flights and the actual relevant point of contact can usually not be re-enacted.\\

A key technical fact is that cabin air is constantly re-circulated at a high rate \cite{mangili_transmission_2005} \cite{IATA_MedEvidence_2020}. The recirculated air passes through HEPA filters that remove above 99.9\% of all virus and bacteria attached to droplets. The assumption is that as long as the environmental control system of the aircraft is running in normal mode, the pure physical distance is not the key criteria that matters.\\

A commonly accepted rule of thumb is the 2-row rule: each passenger seated two seats and two rows around the index case shall be contacted for disease containment. A study from 2016 confirms a higher chance of infection when being seated within 2 rows of the index case. However, the probability of other passengers still reached about one third of those being seated within two rows.\cite{2RowRule_2016}\\

A detailed study on SARS-CoV1 is available that shows how different infection spread can be. \cite{SARS_2003}  The study looked at three flights with contagious passengers. On one flight, no infection was identified. Another flight reported one new infection. One single flight, however, counted 22 new infections being traced to the single infected passenger, of which several died. That study shows that the 2-row rule would have missed many of the infections. It becomes apparent that such event needs to be prevented or the risk becomes untenable. If a single undetected infected person is able to infect up to 20 other, a single flight event could easily create a new cluster. Hence, the aim of this study is to research the effect of boarding and deboarding, which is considered relevant for the spread of virus during a flight event.\\
A study focusing on inflight transmission of influenza by moving passengers found a high risk of transmission through distance analysis \cite{Hertzberg3623}. However, no virus was found on 10 flights and no infections proven.\\

A very recent study documented the travel of a symptomatic index case flying a 15 hour trip in economy class.\cite{SARSCoV2_20202} All 25 passengers being seated within 2m of the index case were contacted and closely monitored after the trip. Some of these developed symptoms, however, none of those was tested positive for SARS-CoV2 (that particular time of the year sees many respiratory illnesses). The study specifically mentions the relevance of other shared events before the flight and during boarding and deboarding. Another study from China reports 11 aircraft transmissions \cite{China_transmission_2020}. There are no further details provided. Yet another study from France suspected the infection of a patient happened during a flight. This is not confirmed yet \cite{France_transmission_2020}. The IATA in contrast states that 1100 infected people flying have been followed and no secondary cases have been identified \cite{IATA_MedEvidence_2020}.\\



The probability of infection while being seated appears to be rather low, up to being non-existing following some research \cite{IATA_MedEvidence_2020}. Contributing factors to this observation are:
\begin{itemize}
    \item The air flow in an aircraft cabin is from above downwards (see below), reducing the probability that virus-laden air is ingested by other passengers,
    \item The air in an aircraft cabin is exchanged rather frequently, about 20 times an hour.
    \item The recirculated air is run through HEPA filters.
    \item When in cruise altitude the air is quite dry, which is problematic for Corona-type virus.
\end{itemize}

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/airflow_hepa.png}
    \caption{(Left) Air ventilation pattern in a single aisle cabin, here an A320. Note that other types have similar flow patterns. (Right) HEPA filter being removed in a widebody aircraft (Courtesy: Emirates Airlines)}
    \label{fig:flow_hepa}
\end{figure}

However, most of the above is only true when the ventilation system is running, and some characteristics (like dry air) are only found when the aircraft is in cruise. When standing at the gate, the cabin ventilation needs to be activated, which usually requires the auxiliary power unit to run. This is usually not desired as it creates lots of noise at the airport, but in times of a pandemic it might be a sensible operational procedure without too much additional cost or other repercussions.\\




% --------------------------------------------------------------
\subsection{Understanding of SARS-CoV2}
Knowledge about the characteristics of SARS-CoV2 are evolving quickly as more studies become available. In this section an attempt of modelling the probability of infection based on several parameters is attempted.

The basis are three early studies on SARS-CoV2 proliferation and general characteristics. First is a study from Germany where a small cluster was researched in depth \cite{boehmer_munich_2020}. The relevant finding was that the overall secondary attack rate was below 10\% for close contacts. Even prolonged meeting situations left some people without an infection, while on another occasion an infection happened when a pre-symptomatic person sat back to back with another person and handed over a salt dispenser. This demonstrates the relevance of even short contacts to contagious people. Note that the contagious person in this case was pre-symptomatic, and would have escaped any symptom-based denial of travel strategies.\\ 

A study on the outbreak of COVID19 in the Italian town of Vo analyzed the number of asymptomatic cases out of the entire number of cases \cite{lavezzo_vo_2020}. The study shows that the number of asymptomatic cases is roughly 45\%. This means that even if symptomatic passengers are rejected from flying, the probability of having contagious passengers is still considerable if the virus is active in a population. This characteristic is considered to be the most problematic with SARS-CoV2, next to the fact that also pre-symptomatic passengers are contagious.\\

A study from Gangzhou and Hong Kong estimated the incubation period as 5.2 days on average and - more importantly - the onset of infectiousness 2 days before start of symptoms. \cite{COVID19Transmission_2020} The peak of infectiousness is estimated about half a day before symptoms onset. This means that contagious people are likely to travel despite their best intentions, and pose an similar or even higher danger than infected people with illness symptoms.\\

% Studie zur Überlebensfähigkeit von SARS-CoV2 ggü. SARS-CoV1
A study researched the surface stability of SARS-CoV2 virus compared to SARS-CoV1 virus.\cite{Surface_SARS_2020} In general, corona virus survive for some time on surfaces, especially metal and synthetic materials. The contagiousness of surfaces touched by multiple passengers is hence of concern. However, the virus load an asymptomatic or pre-symptomatic passengers likely puts on surfaces is limited, as he does not cough or sneeze. The overall contribution of contact transmission to the overall transmission is currently deemed low.\\

% englische Studie zur Zusammensetzung der Zahl R
Another research study has tried to decompose the base reproduction rate into the different ways of transmission.\cite{Ferrettieabb6936} The study estimates that about 45\% of infection events happen pre-symptomatic, another 5\% happen asymptomatic. That means again that even if people with fever and symptoms are denied boarding, the overall infection risk is still substantial if a relevant number of infected people are present within a population. The study further estimated the risk from contaminated surfaces was rather small (10\%). If a counter-infection strategy relying primarily on eliminating contact infection (for example through repeated disinfection of the cabin interiors) could not reduce infection risk sufficiently. However, preventing contact infections is still a viable activity. It shall not be forgotten that there are many other diseases that can spread in an aircraft. \\ 


% Modellierung der Übertragung
\subsection{Infection Model}

% Arbeit Timo Smieszek
The model used in this study is an Individual-based model \cite{smieszek_epidemicsmodel_2010}. Individual-based models can be combined with agent-based simulations and allow a simulation of the spread between these agents. The infection models require a number of parameters, foremost the distance between agents and the time of the interaction. The boarding model used in this study provides these parameters as function of the used boarding method.\\

% Arbeit Kai Nagel
A comparable work has been published by Kai Nagel of TU Berlin \cite{nagel_mobilityberlin_2020}. In this work an agent-based mobility model of an entire city was used in conjunction with an individual-based model. The work shows the spread of SARS-CoV2 as function of different public distancing measures. The problem encountered by Nagel et al was that the character of the contact could not be modelled in its entirety. That is, the time and distance between agents when being in the same place (for example an office, or a public transport vehicle) is based on probability. The very same approach can be used for this work, but the quality of the contact between agents can be estimated in a very detailed manner in the boarding simulation.\\

The infection model is taken from Smieszek \cite{smieszek_epidemicsmodel_2010}. This is the same model as used by Nagel. The model and its motivation is described in detail in an article \cite{smieszek_epidemicsmodel_2009}. The mechanistic model considers contact time and intensity compared to classic models, which only consider the pure number of contacts and give each contact an equal probability of infection. The model of Smieszek is specifically useful for diseases that spread via droplets or aerosols, such as SARS-CoV2. 

The basic equation for the probability of being infected is:
\begin{equation}
    P_{ n,t } = 1 - exp\left[ -\theta \sum q_{ m,t } \quad i_{ nm,tx } \quad t_{ nm,tx }  \right]
    \label{eq:mechanistic_model}
\end{equation}
The sum is performed for each person n over all contagious persons m. \\

With the variables and parameters:
\begin{itemize}
    \item $ P_{ n,t }: \quad $ the probability of the person n to receive an infectious dose 
    \item $ \theta: \quad $ the calibration factor for the specific disease
    \item $ t_{ nm,t }: \quad $ the time the person n interacts with person m during the time step tx (the model originally considers much longer time increments than used in a boarding simulation) 
    \item $ q_{m,t}: \quad $ the shedding rate, the amount of virus the person m spreads during the time step tx
    \item $ i_{nm,tx}: \quad $ the intensity of the contact between n and m, which corresponds to the distance between n and m
\end{itemize}
The resulting probability has to be understood as possible transmission event. 
~\\

Smieszek does not provide the calibration parameters for SARS-CoV2. First and obviously, because his work is dated well ahead of the pandemic. Secondly, he acknowledges that attaining these values is difficult, much more difficult than calculating the base reproduction rate \( R_{0} \), which is a statistical value. \\
A calibration is attempted in the next section. The main driver is the distance between passengers, The distances are 2-dimensional. In an aircraft cabin during boarding and deboarding, further factors are relevant:
\begin{itemize}
    \item If the cabin ventilation is active (which is highly desirable and probably mandatory in times of pandemic air travel) the air is circulated and quickly replaced. The exhale of a person does not remain in a place for very long. Hence the distance threshold is set lower than for other interior settings. 
    \item Droplets sink to the ground, and the cabin ventilation also injects fresh air into the upper part of the cabin and extracts at floor level. Hence a passengers located at a lower position is more susceptible to the virus exhaled from a passenger being located higher than vice versa. This is relevant when people in the aisle pass seated passengers.
    \item The virus load increases with physical activity simply as more air is exchanged in the lungs. Talking (especially very loud, or even singing) also increases virus load in the exhale. Hence, the model considers moving passengers as having a higher shedding rate than seated passengers. Shedding rates are even higher when passengers tore luggage in overhead bins or squeeze themselves into window seats.  
\end{itemize}\\

This means that the shedding rate and hence the infection probability is considerably higher, when a passenger stands in the aisle, stowing his bulky carry-on luggage, while a passenger occupies an aisle seat. The airflow characteristics of the aircraft cabin would further transport the exhale of the standing passengers along the seated one.\\  

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Proagation_Model_03.png}
    \caption{(Left) Shedding rate of infected person. The increased rate is due to the relative positioning and increased physical activity. (Right) Virus load as contour around person as function of distance. }
    \label{fig:shedding_rate}
\end{figure}

\subsection{Infection Model Calibration}
Smieszek states that a calibration of the mechanistic model is needed. Basically, it needs to be calibrated so that for a combination of time and intensity (corresponding to distance) the infection probability can be set. The behavior of actual diseases is not so deterministic. As shown in Munich study \cite{boehmer_munich_2020} infections happened with contacts as short as a handed over salt dispenser, but did not happen when a person shared a meeting room with the index case. This highlights the still limited understanding of SARS-CoV2. Individual immune response is provided as one possible factor, meaning that some people are more susceptible than other, for example as exposure to other corona-type virus has created a base immunity. \\

The calibration is attempted with Air China Flight 112 from 15th March 2003, where a flight from Hong Kong to Peking led to 22 passengers being infected by a single index case, as described in length in \cite{SARS_2003}. Little is known about this flight except the trip length of 3 hours and the aircraft type, a Boeing 737-300. It is not known if this aircraft was equipped with a HEPA filter. This particular flight was responsible for a considerable spread of SARS-CoV1 throughout Asia, and is considered a super spreading event.\\

The contact tracing determined that the infection most likely happened during this flight event. There is no way to determine whether the infection happened during the flight, during the boarding, or during any process before or afterwards (for example when boarded with buses). The calibration factors are chosen so that about one third of the total infections are probable. The calibration is done by using 50 boarding-deboarding combinations and averaging the viral load on each passenger. The resulting calibration shows that with the chosen factors infections do happen far away from the index case being seated in 14E. However, the majority of infections would happen in proximity to the index case. If calibration factors are set very pessimistic (meaning already short interaction time suffices for infection) the infection risk becomes very high. This shows that during boarding-deboarding the chance of a contact between very remotely seated passengers always exists. \\

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Air_China_Flight_112_FullDPI.png}
    \caption{Calibrated viral load using the Air China Flight 112 from 15th March 2003. The numbers show the infection probability in percent for 50 boarding-deboarding runs. Note that infections have occurred even in remote seats, albeit the highest probability is close to the index case in 14E.}
    \label{fig:calibration}
\end{figure}

The calibration can be criticized as rather crude. Works connected to the particular flight have raised doubts if the flight event is truly responsible for all transmissions. Therefore a calibration setup is chosen that could explain some infections. The overall infection risk was calculated to 3.1\% on that flight, and with the current calibration factors the boarding-deboarding could cause about one third of these infections.\\ 




\section{BOARDING GEDOENS}

% section about airport operations --------------------------------------------------------------
\hspace{10pt}
\subsubsection{airport operations}
The airport as important traffic node combines several modes of traffic. Thus passenger may arrive at the airport via train, public transport, taxi, individual transfer or airside arrival with other aircraft. 

In the airport, the passenger follows several handling stations to check-in (baggage also), for security check, passport (if needed), and finally boarding. 

If passenger arrive at the final destination, the processes are deboarding, immigration, baggage handling and customs.

Most of the processes are accompanied with waiting queues, to provide efficient use of airport/ airlines resources. In the context of physical distancing in times of pandemic situations, these queues should be avoided.

At IATA ADRM (aerodrome design reference manual?), design criteria for airport facilities are defined to provide an appropriate level of service during passenger handling \cite{IATA ARDM}. During normal operations each passenger is assumed to need an area of .. for waiting .. and an area of .. to facilitate free walking .. (to be checked)

% section about passenger --------------------------------------------------------------
\hspace{10pt}
\subsubsection{Passenger}
The passenger .. two groups, tourist and business passenger. 

The behavior of passenger can be clearly distinguished by: walking speed, group size arrival times, amount of baggage \cite{Schultzxxx}.



% section about boarding --------------------------------------------------------------
\hspace{10pt}
\subsubsection{Passenger boarding}
The passenger boarding is the last part of the aircraft ground operations at the gate (or apron) and it is on the critical part of the aircraft turnaround. The turnaround 


\subsection{State of the art -- to be checked}

% section about passenger --------------------------------------------------------------


% section about airport operations --------------------------------------------------------------

% section about boarding --------------------------------------------------------------
In the following section, a short overview concerning scientific research on aircraft boarding problems is given. Comprehensive overviews are provided for aircraft turnaround \cite{schmidt_review_2017}, boarding \cite{jaehn_airplane_2015}, and corresponding economic impact \cite{nyquist_study_2008,mirza_economic_2008,cook_european_2015}. Relevant studies include, but are not limited to, the following current examples.

A common goal of simulation-based approaches is to minimize the time that is required for passengers to board the aircraft. A study \cite{van_landeghem_reducing_2002} investigated the efficiency of different boarding strategies, considering specific boarding patterns. A similar approach focused particularly on disturbances to the boarding sequence caused by early or late arrivals of passengers \cite{ferrari_robustness_2005}. The results showed faster boarding times for the commonly used back-to-front boarding in the case of passengers not boarding in their previously assigned boarding block. This fact indicated that a back-to-front policy is not an optimal solution for the boarding problem. Picking up the idea of block boarding, a study based on an analytical model \cite{van_den_briel_america_2005} showed significantly improved boarding times for block policies compared to the back-to-front policy. In contrast, research contributions supported the back-to-front policy in comparison to the random boarding strategy (cf. \cite{bachmat_bounds_2008}). A stochastic cellular automaton model \cite{_Schultz2008b} demonstrated that back-to-front boarding is most efficient if two boarding blocks are used, which was confirmed using a 1 + 1 polynuclear growth model with concave boundary conditions \cite{bachmat_optimal_2013}. In \cite{jafer_comparative_2017}, a cellular Discrete-Event System Specification (Cell-DEVS) is used to provide evaluation of aircraft boarding strategies.

A minimum interference of passengers during the seating process was focused by using a mixed integer linear program for optimization \cite{bazargan_linear_2007}. A stochastic approach \cite{_Schultz2008b} covered individual passenger behavior (e.g., passenger conformance to the proposed boarding strategy, and individual hand luggage amount and distribution) and aircraft/airline operational constraints of aircraft/airlines (e.g., seat load factor and arrival rates). Using a Markov Chain Monte Carlo optimization algorithm, a boarding strategy was developed \cite{steffen_optimal_2008} assuming that the handling of the hand luggage is a major impact factor for the boarding time and a model based on fundamental statistical mechanics was provided \cite{steffen_statistical_2008}. A power law rule was identified \cite{frette_time_2012}, where the boarding time scales with the number of passengers to board, which allowed the prediction of back-to-front boarding strategy, and was extended to large numbers of passengers \cite{bernstein_comment_2012}.

A boarding model was developed, which considers passengers’ individual physique (maximum speed), quantity of hand luggage, and individually preferred distance \cite{tang_aircraft_2012}. Based on a specific boarding strategy \cite{steffen_optimal_2008}, a method assigned passengers to seats so that their luggage is distributed evenly throughout the cabin \cite{milne_new_2019}, assuming a less time-consuming process for finding available storage in the overhead bins. The prioritization of passengers with a high number of hand luggage items to board first was focused by \cite{qiang_reducing_2014}. The impact of hand luggage was investigated further \cite{milne_optimization_2016} and passengers were assigned to seats according to the number of hand luggage items proposing that passengers with few pieces should be seated close to the entry. To minimize individual interference, effects of passenger groups during boarding were analyzed \cite{zeineddine_dynamically_2017}.

An analytical approach demonstrated \cite{bachmat_analysis_2009} that the efficiency of boarding strategies is linked to the aircraft interior design (seat pitch and passengers per row). Furthermore, different aircraft seating layouts and alternative designs could significantly reduce the boarding time for both single and twin-aisle configuration \cite{_schultz2013b,chung_simulation_2012}. The aircraft design and, in particular, the impact of aircraft cabin modifications with regard to the boarding efficiency was analyzed by \cite{fuchte_enhancement_2014}, while studies evaluated novel aircraft layout configurations and seating concepts for single and twin-aisle aircraft with 180–300 seats \cite{schmidt_novel_2015, schmidt_boarding_2017}.







\subsection{Focus and structure of the document}

We provide a concept of operations, which focused on .. 

Our contribution is structured as follows


%--------------------------------------------------------------------------------------------------------
\section{Model of passenger movements}
\label{sec:concept}

The initial model for movements of pedestrian was developed to provide a stochastic approach covering short (e.g. avoid collisions, group behavior \cite{_Schultz2013c}) and long range interactions (e.g. tactical way finding) of human beings \cite{_Schultz2010}. This model is based on a transition matrix, which contains the transition probabilities to move to adjacent positions around the current position of the pedestrian \cite{_Schultz2013d}. If a position is occupied by another pedestrian, the transition probability is zero. Each position could contain only one pedestrian and is located on a regular grid.


\subsection{Fields of application}
The model was applied on several specific tasks addressing pedestrian behavior and environmental conditions. These tasks are namely the analysis and evaluation of common group dynamic behaviors, the modelling of passenger processes at the airport in regular and exceptional conditions, the egress characteristics of railway coaches, and evaluation of infrastructural adaptations in the aircraft cabin during passenger boarding.

\textbf{In the context of group dynamics}, data were conducted in field and used as a reliable base to identify group constellation in pedestrian flows. The data showed significant differences in the density-speed-relation with regards to the specific group size. Pedestrian flows consists of mainly independent pedestrians possess a more homogeneous density distribution and individually higher flexibility to change the speed and the direction of motion, compared to flows consists of pedestrian groups. The existence of groups results in an effect of clustered density (alternating local density clusters and open space), which  increases with the amount of groups, their mobility, and with the group size. Inside this granular flow, the individual movement characteristic of each group member depends on the group constellation (e.g. age, size) and results in a coordinated group movement (e.g. distance keeping, collision avoidance). Fig. \ref{fig:group_constellation} depicts the position of individuals on an free flow (left side) and congested environment (right side). In contrast to the classical V-formation of birds, the social interactions of group members lead to an reversed V-formation, where everyone can communicate from face to face (not behind one's back, literally). If the group has to avoid obstacles, the positions of the individuals change, with larger groups tending to split up and come back together after passing.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/group_constellation.png}
    \caption{Position of individuals in groups depending on environmental conditions: free flow (left) and congestion (right).}
    \label{fig:group_constellation}
\end{figure}

When focusing on the group dynamics and/or on the heterogeneity of movement pattern in pedestrian crowds the question arises of how groups emerge according to what characteristics on individual level and which influencing factors on individual level determine the heterogeneity in movement parameters. We initially proposed three different levels in order to describe movement characteristics of pedestrians: the operational level, the tactical level and the strategic level. The consideration of movement related decisions on the tactical level depending on individual factors seem to be crucial to address this question. Human beings’ decision-making processes are described as bounded-rational, that is, decisions are subjected to constraints e.g. referring to the information intake, mental workload and cognitive processing.

The use of heuristic strategies enables us to react also in situations when deliberated thinking and/or thoughtful reasoning about alternatives becomes critical. Decisions on such questions have to be made and one might assume that they will be made without in-depth consideration about pros and cons for each alternative. One promising strategy might be to look at group members are others around. The resulting herding effect is considered to be a time-saving decision-making heuristic and hypothesized that certain personality types will be more likely to use herding heuristic as a decision-making shortcut \cite{baddeley_impacts_2010}. Individuals’ states as responses to certain situational characteristics are in turn linked to personality traits of the subjects. To determine the effect of individual psychometric profiles data from an evacuation experiment at Technische Universität Dresden are used. One week in advance to an evacuation practice (same lecture hall, same student course), a questionnaire survey was conducted, containing an individual ID for each student filled in. The same student course was again asked for participating in a questionnaire survey one week later. The same ID was used, and additionally, the questionnaire contained an ID for the seat number within the lecture hall. Both surveys took no longer than 20 min at beginning of a lesson. After two third of total time of the second lesson, the building has been evacuated. The evacuation practise was recorded and implemented into a simulation environment (see Fig. \ref{fig:auditorium}).

\begin{figure}[htb!]
    \centering
    \includegraphics[width=0.9\textwidth]{figures/auditorium.png}
    \caption{Group dynamic behavior in unexpected situations, impact of individual psychometric profiles.}
    \label{fig:auditorium}
\end{figure}

Contrary to the initial assumptions, the analysis suggested that extraverted started later for the exit than introverted within a given group. One possible explanation for this effect is that social information and social evaluation by others is more important for extraverted individuals and provides the necessary feedback for the appropriateness of own behavioral pattern. In that context, social cues provided by the immediate surrounding might play a greater role for extraverted individuals, and might lead in turn, to stronger delays for reactions in social situations characterized by high degrees of uncertainty. Neuroticism was considered as a second personality factor assumed to have impacts on evacuation dynamics on individual level. Results showed that individuals high scoring on neuroticism tended to start earlier than other group members for the exit but the most striking result was that they walked for the exit in a more direct manner. This pattern was particularly true for long walking distances. These finding might reflect the stronger perception of urgency induced by the threat stimuli for neurotic individuals.

\textbf{Passenger at airport terminals}
Airports with their complex infrastructure represent a central component of today’s traffic system and have to satisfy a variety of different tasks. From the passenger point of view, the terminal buildings are primarily designed for providing efficient passenger handling facilities for departure and arrival. From the airport point of view, safety and security of the processes are a major issue, whereas the passenger expects adequate service and comfort levels. Airport revenues are increasingly dependent on the non-aviation sector (retail and service revenues). The airline focuses on adequate terminal infrastructure and competitive product supply. To ensure an optimal combination of these frequently conflicting requirements, airport operators have to balance all customer demands. Recent years have shown that, in particular, legal changes, growing security constraints and delays significantly consume system capacity. To optimize terminal infrastructure and handling processes, implementation of passenger behavior models allow for a reliable and detailed evaluation actual (and future) terminal operations. The tactical behavior enables modelled passenger to act with environmental anticipation, including knowledge about handling processes, infrastructure layout (navigation) and perception/processing of provided information (signage, see \ref{fig:navigation}). Using the model of visual human perception and modeling the necessary properties of signage components allows for a valuable extension of the operational motion behavior approach in the airport terminal \cite{_Schultz2007}.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/navigation_airport_01.png}
    \caption{Navigation in complex airport terminal environments under regular conditions (path finding with limited information).}
    \label{fig:navigation}
\end{figure}

While humans can draw on their experience in normal situations, this is only possible to a limited extent in \textbf{exceptional cases}, such as egress situations. This is further complicated by the fact that special procedures usually have to be applied for special situations. For example, during evacuations, emergency exits must be used that no one had previously used. They are not parts of standard ways through the terminal. Egress exercises points out the inefficient passenger behavior of going back to known terminal entries instead of searching/using the nearest emergency exit. 


An emergency area can be modeled by areas of incidence and consequence. The incident area directly influences near persons (they are unable to move), while the consequence area indirectly affects the motion behavior by setting speed and orientation limitations. In the case of fire, the behavior parameters are primarily linked to the fractional effective dose model (FED \cite{speitel_fractional_1996}), describing the human response over a wide concentration range for both pure single and mixed toxic gases atmosphere. Fig. \ref{fig:bombardier_fed} shows the implementation of both the numerical simulation of toxic atmosphere during fire and the corresponding passenger movement model inside a double-deck railway coach. 


%% D:\Projekte.123\201107_Indigo\workspace\org.complexdynamics.bombardier
\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/fed_bombardier1.png}
    \caption{Modelling and simulation of egress behavior considering fractional effective dose, a measure of airborne contaminants absorbed by an occupant. A fire starts at the lower-deck of the third coach and smoke spreads through the whole coach. Passengers escape to the adjacent coaches. Affected passengers are color coded from green (less impacted) to red (toxic dose).}
    \label{fig:bombardier_fed}
\end{figure}

Standard approaches to accelerating \textbf{aircraft boarding} mainly address the management of the passenger behavior by providing airline-specific boarding sequences or hand luggage regulation. A first, straightforward approach of a sufficient use of the boarding infrastructure is the application of the rear aircraft door. Since this approach usually incorporates both an apron position of the aircraft and a bus shuttle transfer (or walk boarding), it counteracts the idea of an optimized chronological order of passengers (sequence will dissipate). The approach of a Side-Slip Seat from Molon Labe Seating dynamically changes the aircraft cabin infrastructure, supporting the boarding operations by providing an extra space to allow two passengers to pass each other in a convenient way. The innovative seat design allows the aisle seat to be moved in the direction of the middle seat (staggered, folded position). Aisle seats will be in this initial position (folded) until passengers want to access  middle or aisle seats. Thus, passengers can easily slide the aisle seat out of the initial position (and back) and lock the seat in the “flight ready” position. The innovative concept of the Side-Slip Seat was implemented into a simulation environment (Fig. \ref{fig:sideslipseat}) to analyse the expected operational impact, by means of reduced boarding times.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/side-slip-seat.png}
    \caption{Implementation of innovative technologies for active control of aircraft cabin environment and development of appropriate boarding procedures.}
    \label{fig:sideslipseat}
\end{figure}


%--------------------------------------------------------------------------------------------------------
%% D:\Projekte\201107_Indigo\workspace.dlr\org.complexdynamics.boarding
\subsection{Passenger boarding model}
\label{sec:pax_boarding}
To reflect operational conditions of aircraft and airlines (e.g. seat load factor, conformance to the boarding procedure) as well as the non-deterministic nature of the underlying processes (e.g. amount and distribution of hand luggage) a stochastic model was developed \cite{_Schultz2008a,_Schultz2013b} and calibrated \cite{_Schultz2017i,_Schultz2018i}. The dynamic model for the boarding simulation is based on an asymmetric simple exclusion process (ASEP). The ASEP was successfully validated and adapted to model the dynamic passenger behavior in the airport terminal environment \textcolor{red}{(Schultz, 2010, 2014; Schultz et al., 2010; Schultz and Fricke, 2011)}. In this context, passenger boarding is a stochastic, forward-directed, one-dimensional and discrete (time and space) process. To provide both an appropriate set of input data and an efficient simulation environment, the aircraft seat layout is transferred into a regular grid with aircraft entries, the aisle(s) and the passenger seats as shown in Fig. \ref{fig:a320_grid} (reference: Airbus A320, 29 rows, 174 seats \textcolor{red}{(Airbus, 2017)}). This regular grid consists of equal cells with a size of 0.4 x 0.4 m, whereas a cell can either be empty or contain exactly one passenger.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.7\textwidth]{figures/a320_grid.png}
    \caption{Grid-based simulation environment - Airbus A320 as reference.}.
    \label{fig:a320_grid}
\end{figure}

The boarding progress consists of a simple set of rules for the passenger movement: a) enter the aircraft at the assigned door (based on the current boarding scenario), b) move forward from cell to cell along the aisle until reaching the assigned seat row, and c) store the baggage (aisle is blocked for other passengers) and take the seat. The movement process only depends on the state of the next cell (free or occupied). The storage of the baggage is a stochastic process and depends on the individual amount of hand luggage. The seating process is stochastically modelled as well, whereas the time to take the seat depends on the already used seats in the corresponding row. The stochastic nature of the boarding process requires a minimum of simulation runs for each selected scenario to derive reliable simulation results. In this context, a simulation scenario is mainly defined by the underlying seat layout, the number of passengers to board (seat load factor, default: 85\%), the arrival frequency of the passengers at the aircraft, the number of available doors (default 1 door), the specific boarding strategy (default: random) and the conformance of passengers in following the current strategy (default: 85\%). Further details regarding the model and the simulation environment are available at \textcolor{red}{Schultz et al. (2013)}.

In the simulation environment, the boarding process is implemented as follows. Depending on the seat load, a specific number of randomly chosen seats are used for boarding. For each seat, a passenger (agent) is created. The agent contains individual parameters, such as number of hand luggage items, maximum walking speed in the aisle (set for all agents to 0.8 m/s, cf. \textcolor{red}{Schultz (2017c, 2018b)}), seat coordinates, time to store the hand luggage and arrival time at the aircraft door. Further on, several process characteristics could be saved during the simulation runs (e.g. waiting times, number of interactions). To create the time needed to store the hand luggage, a Weibull distribution is used (\textcolor{red}{cf. Schultz, 2018a}). The agents are sorted with regard to their seats and the current boarding strategy. From this sequence, a given percentage of agents (conformance rate) are taken out of the sequence and inserted into a position, which contradicts the current strategy (e.g. inserted into a different boarding block). According to the arrival time distribution (e.g. linear or exponential) and the boarding sequence, each agent gets a timestamp to appear on the aircraft door queue. When the simulation starts, the first agent of the queue always enters the aircraft by moving from the queue to the entry cell of the aisle grid (aircraft door), if this cell is free. In each simulation step, all agents located in the row are moved to the next cell, if possible (free cell and not arrived at the seat row), using a shuffled sequential update procedure (emulate parallel update behavior, cf. \textcolor{red}{Schultz 2010, 2014}). If the agent arrives at the assigned seat row, he waits on the cell according to the time needed to store the hand luggage. Depending on the seat row condition (e.g. blocked aisle or middle seat or both), an additional time is stochastically generated to wait in the aisle to perform the seat shuffle. During the whole waiting process, no other agent can pass. If the waiting process finally finishes, the agent is set to the seat and the aisle cell is set free. Each boarding scenario is simulated 100,000 times, to derive statistically relevant results defined by average boarding time (start with first passenger arrives the aircraft and finished, when last passenger is seated) and standard deviation of boarding time.

To model different boarding strategies, the introduced grid-based ASEP approach enables an individual allocation of seats as well as an aggregation of seats to specific blocks according to specific boarding strategies. Fig. \ref{fig:boarding_strategies} depicts how major boarding strategies and operational constraints are implemented in the boarding model. In general, boarding strategies follow three basic approaches: boarding per row, boarding per seat (window, middle, aisle), and sequences of specific seats. In this paper, six different boarding strategies are addressed: random, back-to-front, optimized block, outside-in, reverse pyramid, and individual seating. In Fig. \ref{fig:boarding_strategies}, the seats are color-coded to emphasize the order of aircraft seats. For the random boarding, passengers arrive with no specific chronological order. The back-to-front and the optimized block strategies consist of specific boarding blocks with different block size and order: back-to-front has two blocks and the rear block is boarded first (cf. \textcolor{red}{Schultz et al., 2008}), whilst the optimized block strategy has six blocks, which are alternately boarded (starting with the second last block, cf. \textcolor{red}{Schultz et al., 2013}). For the outside-in strategy, the seats are grouped into three blocks, which separate the window, middle, and aisle seats. Here, the window seats are boarded first, followed by the middle and the aisle seats. The reverse pyramid strategy is a hybrid approach of back-to-front and outside-in boarding and consists of eight blocks. Finally, the individual boarding strategy is a specific solution of the optimized block, since in this case each block contains only one seat. Fig. \ref{fig:boarding_strategies} additionally emphasizes how the operational constraints of 1$^\text{st}$ class seats, passenger conformance to the boarding strategy, seat load factor, and the existence of groups are handled in the boarding model.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/boarding_strategies.png}
    \caption{Overview of different boarding strategies (darker seats are boarded first, black then blue then green) and implementation of
operational constraints.}.
    \label{fig:boarding_strategies}
\end{figure}

The model does not address unruly passenger behavior or counterflow movements caused by individual problems in finding the assigned seat or blocked overhead compartments. In particular, the problem of blocked overhead compartments should not be solved by operational boarding strategies, but if the compartment capacity is limited, a more restrictive airline policy regarding the number of hand luggage pieces should be applied by the airline.

\subsection{Model adaption}

The actual model for passenger boarding has to be adapted for considering different approaches addressing a reduced infection during boarding. These approaches primarily focus on the two major concepts of distance keeping and reduction of contact times, where both concepts result in lower chance to get in close contact to a probably infected passenger. To get an initial picture and a valid baseline about interactions in the aircraft cabin, all interactions between passengers will be counted. The idea is to identify the number of individual contacts and the duration of these contacts.

\begin{enumerate}
    \item[-] A passenger is moving forward in the aisle, since the next position is block by another passenger. This interaction is counted for both passengers.
    \item[-] Entering the seat row demands for a minimum of movements to reach the seat, which depends on the already used seats (\cite{schultzXXX}). All involved passenger are noted as interacting.
    \item[-] Each individual interaction is only counted one time (at the first appearance), to derive the number of individual contacts.
\end{enumerate}

As table \ref{tab:interactions} exhibits, each boarding strategy results in specific boarding time (defined by average time value and standard deviation of time), which are mainly caused by the interactions of passengers in the aircraft cabin. Thus, an increased amount of interactions (contacts) also increase the boarding time.

\begin{center}
    \begin{tabular}{l|c|c | c | c}
     boarding strategy & boarding time (s) & std boarding time (s) & average contacts &  std contacts \\
     \hline
        RANDOM	&	1095	&	80	&	3.59	&	1.39	\\
        RANDOMLR	&	1089	&	78	&	3.36	&	1.10	\\
        BLOCK-246135	&	1043	&	77	&	3.31	&	1.10	\\
        BLOCKLR	&	1037	&	75	&	3.27	&	1.13	\\
        BLOCKZIP	&	918	&	69	&	3.24	&	1.12	\\
        BLOCKOI	&	864	&	62	&	2.66	&	1.02	\\
        BLOCK-12	&	1048	&	77	&	3.44	&	1.18	\\
        OUTSIDE-IN	&	869	&	62	&	2.86	&	1.11	\\
        REVERSE-PYRAMID	&	823	&	58	&	2.77	&	0.97	\\
        STEFFEN-OLD	&	719	&	53	&	2.21	&	1.41	\\
        AIRBERLINBLK	&	1123	&	84	&	3.45	&	1.18	\\
        AIRBERLINRP	&	914	&	69	&	2.98	&	1.30	\\
        BLOCK-123	&	1072	&	79	&	3.58	&	1.20	\\
        \hline
        DEBOARDING	&	596	&	39	&	5.50	&	1.88	\\
    \end{tabular}
    \label{tab:interactions}
\end{center}





\subsubsection{Remove middle seat}
An often mentioned idea is not to use the middle seat, which is a simple restriction in the model. All middle seat are deleted in the initial aircraft layout and therefore only aisle and window seats are available during booking.

\subsubsection{Distance keeping}
As already introduced and analyzed in detail (see \cite{_Schultz2010,_Schultz2010a,_Schultz2013d}) a passengers will leave a trace with a given length during movement to block the corresponding cells and indicate the minimum distance required.

\subsubsection{Hand luggage reduction}
It will be assumed that the amount of hand luggage will be significantly reduced by the airline to ensure a shorten time storing the hand luggage in the overhead compartment. If the average amount of hand luggage is reduced by 50\%, the boarding time decreased by approx. 20\% using random passenger sequences \cite{schultz_implementation_2018}. Since we expect all SARS-CoV2 related modification of the boarding process will have negative impact, we will implement this 50\% reduction of hand luggage in our scenarios to ensure that each passenger can store his items in the corresponding overhead compartment at anytime.






\subsubsection{Infection model}
// Diesen Teil behandle ich oben bereits, das sollten wir am besten zusammen führen
As stated in the introduction, the infection model demands for the consideration of three main elements: (i) angle and (ii) distance to the surrounding passengers and (iii) time of interaction. 

To cover the angular behavior, eq. (\ref{eq:cosn}) provides an approach based on the cosine function, where $n$ is a shape factor and $\alpha$ is the angle between the motion vector and position of the other person. If $n$ increases from 1 the function $f(\alpha, n)$ is characterized by a more narrow shape, which corresponds to a more directional behavior (see fig. \ref{fig:distance_angle}, left). The use of the cosine function is advantageous, since in the underlying range from [-90$^\circ$, +90$^\circ$] the cosine already shows a normalized range from [0, 1].

\begin{equation}
    f (\alpha, n) = \text{cos}^{n} (\alpha)
    \label{eq:cosn}
\end{equation}

The distance behavior will be covered by an adapted sigmoid function as given in eq. \ref{eq:sig}, with distance $d$, scale parameter $b$, and shape parameter $a$. As shown in fig. \ref{fig:distance_angle}, the parameter $b$ mainly determine the position of the turning point and $a$ is a parameter to influence the slope of $g$ (see fig. \ref{fig:distance_angle}, center).

\begin{equation}
    g (d, a, b) = \text{sig} (d, a, b) = 1- \frac{1}{1 + e^{\ a-\frac{d}{b} }}
    \label{eq:sig}
\end{equation}

In contrast to eq. \ref{eq:cosn}, the sigmoid function have to be normalized ($\text{sig}_{N}$) with the chosen boundaries defined by $\text{sig}_{min}$ and $\text{sig}_{max}$ values in eq. (\ref{eq:sig_n}). 

\begin{equation}
    g_N (d, a, b) = \text{sig}_{N} (d) = \left( \text{sig}(d) - \text{sig}_{min} \right) / \left( \text{sig}_{max} - \text{sig}_{min} \right)
    \label{eq:sig_n}
\end{equation}

Finally, the function $h$ (eq. (\ref{eq:h_fg}) can be derived as multiplication of $f$ and $g$ (see fig. \ref{fig:distance_angle}, right).

\begin{equation}
    h(\alpha, n, d, a, b) = f (\alpha, n) * g_N (d, a, b)
    \label{eq:h_fg}
\end{equation}


\begin{figure}[htb!]
   \centering
    \includegraphics[width=0.9\textwidth]{figures/distance_angle_function.png}
    \caption{Consideration of angle (left) and distance (center) between passengers in a joint formulation for infection potential. }
    \label{fig:distance_angle}
\end{figure}

%--------------------------------------------------------------------------------------------------------
\section{Simulation results and analysis}
\label{sec:data}

% Szenarien:
% - Standard (Random) Boarding
% - Mittelsitz frei
% - Random Boarding mit Abstand zueinander im Gang
% - diverse bekannte Prozeduren (Back2Front, Reverse Pyramid, WILMA), mit und ohne Abstand im Gang
% - WILMA/Reverse Pyramid mit reduzierten/optimierter Gepäckverstauung




%--------------------------------------------------------------------------------------------------------
\section{Discussion and outlook}

\subsection{Summary}
The new corona virus SARS-CoV2 has demonstrated high contagiousness even before infected people show any symptoms. Further, a large number of infected people do not show symptoms while still being highly contagious. This creates the "perfect storm" for symptom-driven strategies that deny apparently ill people to fly on aircraft. Hence, during the entire flight event preventive measures have to be exercised. Purely hygienic concepts like surface disinfection are unlikely to reduce the infection risk sufficiently as the majority of transmission is observed as droplet based. However, the transmission probability during the flight itself is currently deemed low due to the flow patterns in a cabin, the dry air and the effectiveness of filtering systems in the aircraft. Research on previous diseases have further shown the relevance of the pre-flight and post-flight processes, such as boarding and deboarding. \\
The virus load is modelled using a mechanistic model calibrated using an event from the previous SARS epidemic. The resulting transmission probabilities are likely to be conservative. The boarding and deboarding simulation was performed using a single aisle aircraft with 180 seats, representative to the majority of A320 and B737 family aircraft in service. \\
[Hier käme jetzt das Ergebnis]

\subsection{Recommended Measures}
The used infection model is not sufficiently calibrated to make definitive conclusion. We interpret the results as such that we recommend boarding procedures that minimize the interaction between passengers. The adapted reverse pyramid boarding procedure proves favorable. The same applies for deboarding, while here no strategies can be used but rather discipline by the passengers be demanded. Carry-on luggage is a considerable influencing factor in normal boarding operations. And also in case of virus transmission, the carry-on is a relevant factor. If stowing activities can be minimized the number of aisle interactions decreases. Therefore a strict carry-on policy, possibly assigning individual carry-on positions in the overhead bins, may be a viable option. Although not modelled or discussed here, other hygienic measures need also to be considered. SARS-CoV2 is not specifically known to easily transmit via contaminated surfaces. Therefore advanced hygienic measures shall be applied, and shall be focused in places where passenger interaction happens frequently, foremost the lavatories. This is specifically relevant for longer range flights, and would also help to contain other infectiousness diseases.\\

\subsection{Future Work}
Ongoing research activity world wide shall enable a better modelling of the transmission in the future. This work is done by engineers, and more input by virology and epidemiology will without doubt enhance the result. The methodology is sound, and could be used to check particular cabin layouts and boarding procedures for summarized contact times. The simulation could also facilitate contact tracing by giving a probability of contacts depending on the order of boarding (which is usually known through scanning of boarding passes). The methodology could be extended to comparable processes in other modes of transportation.

%--------------------------------------------------------------------------------------------------------
\section{Dissemination}
- Runway Girl Network
- Leeham News



\bibliographystyle{IEEEtran}
% \bibliographystyle{apalike}

\bibliography{biblio,mst}  % see biblio.bib file on the right column


\end{document}


==> previous_versions/main_submitted.txt <==
%=================================================================
% \documentclass[preprint,article,accept,moreauthors,pdftex]{Definitions/mdpi} 
\documentclass[preprint,article,accept,moreauthors,pdftex]{Definitions/mdpi_pre} 


%=================================================================
\firstpage{1} 
\makeatletter 
\setcounter{page}{\@firstpage} 
\makeatother
% \pubvolume{xx}
% \issuenum{1}
% \articlenumber{5}
% \pubyear{2020}
% \copyrightyear{2020}
%\externaleditor{Academic Editor: name}
% \history{Received: date; Accepted: date; Published: date}
%\updates{yes} % If there is an update available, un-comment this line

%% MDPI internal command: uncomment if new journal that already uses continuous page numbers 
%\continuouspages{yes}

%------------------------------------------------------------------
% The following line should be uncommented if the LaTeX file is uploaded to arXiv.org
%\pdfoutput=1

%=================================================================
% Add packages and commands here. The following packages are loaded in our class file: fontenc, calc, indentfirst, fancyhdr, graphicx, lastpage, ifthen, lineno, float, amsmath, setspace, enumitem, mathpazo, booktabs, titlesec, etoolbox, amsthm, hyphenat, natbib, hyperref, footmisc, geometry, caption, url, mdframed, tabto, soul, multirow, microtype, tikz
%Import the natbib package and sets a bibliography  and citation styles
\usepackage{natbib}

\usepackage{subcaption}

\usepackage{wrapfig}


%=================================================================
%% Please use the following mathematics environments: Theorem, Lemma, Corollary, Proposition, Characterization, Property, Problem, Example, ExamplesandDefinitions, Hypothesis, Remark, Definition, Notation, Assumption
%% For proofs, please use the proof environment (the amsthm package is loaded by the MDPI class).

%=================================================================
% Full title of the paper (Capitalized)
\Title{Analytical approach to solve the problem of aircraft passenger boarding during the coronavirus pandemic}
% Minimizing individual contacts during aircraft boarding}

% Author Orchid ID: enter ID or remove command
\newcommand{\orcidauthorA}{0000-0003-4056-8461} % Add \orcidA{} behind the author's name
%\newcommand{\orcidauthorB}{0000-0000-000-000X} % Add \orcidB{} behind the author's name

% Authors, for the paper (add full first names)
\Author{Michael Schultz $^{1,\dagger}$ and Majid Soolaki $^{2,\dagger}$}
% \orcidA{}
% Authors, for metadata in PDF
\AuthorNames{Michael Schultz and Majid Soolaki}

% Affiliations / Addresses (Add [1] after \address if there is only one affiliation.)
\address{%
$^{1}$ \quad Institute of Logistics and Aviation, Dresden University of Technology\\
$^{2}$ \quad School of Mechanical and Materials Engineering, University College Dublin}

% Contact information of the corresponding author
% \corres{Correspondence: e-mail@e-mail.com; Tel.: (optional; include country code; if there are multiple corresponding authors, add author initials) +xx-xxxx-xxx-xxxx (F.L.)}

% Current address and/or shared authorship
\firstnote{These authors contributed equally to this work.} 
%\secondnote{These authors contributed equally to this work.}
% The commands \thirdnote{} till \eighthnote{} are available for further notes

%\simplesumm{} % Simple summary

%\conference{} % An extended version of a conference paper

% Abstract (Do not insert blank lines, i.e. \\  -- 200 words max, 5 sentences a) motivation, b) background, c) method, d) results, e) outlook) 
\abstract{The handling processes at the airport will be significantly changed as a consequence of the corona epidemic. We expect pandemic requirements will be establish as permanent as the inherent requirements for safety and security in aviation. During the aircraft boarding, passengers are near each other, which requires both an effective rule to guarantee physical distances and an efficient procedure to obtain appropriate boarding times. We design an optimal group boarding method using a stochastic cellular automata model for passenger movements which is extended by a virus transmission approach. Furthermore, a new mathematical model is developed to determine an appropriate seat layout for groups. The proposed seating layout is based on the idea that group members are allowed to have close contact and that groups should have a distance among each other. The sum of individual transmission rates is taken as the objective function to derive scenarios with a low level transmission risk. After the determination of an appropriate seat layout, the cellular automata is used to derive and evaluate a corresponding boarding sequence aiming at both short boarding times and low risk of virus transmission. We find that the consideration of groups in a pandemic scenario will significantly contribute to a faster boarding (reduction of time by about 60\%) and less transmission risk (reduced by 85\%), which reaches the level of boarding times in pre-pandemic scenarios.}


% Keywords
\keyword{aircraft boarding, virus transmission, COVID19, pandemic requirements, cabin operations, passenger groups, optimization model, genetic algorithm.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{document}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%-----------------------------------------------------------------------------------------------------------------

% The main idea I would like to tackle is to optimize the boarding by assuming an “appropriate transmission rate” considering groups, hand luggage, transfer passengers, and operation uncertainties (seat load factor etc.). Furthermore, but this could be done in additional work, I would like to push my ideas of using a connected cabin (with sensors) and personal devices for optimization.


\section{Introduction}
\label{sec:intro}
% --------------------------------------------------------------
Air transportation offers international mobility in a globally well-connected network. In view of the current pandemic situation caused by the new coronavirus SARS-CoV2, air transportation is part of the transmission chains and is sustainably affected \cite{ICAO_2020}. Along the passenger journey, the cabin operations demand to share a constricted environment with other passengers during boarding, flight, and deboarding. Thus, these operations hold the potential for virus transmissions between passengers and require an appropriate seat allocation and strategies to reduce the transmission risk significantly. The constraints from pandemic situations lead to changes in passenger handling. Currently, airlines aim to protect passengers and crews from Covid-19 and see face covering as mandatory for passengers onboard. A physical distance between passengers during aircraft boarding and deboarding is also part of airlines risk mitigation strategies. With our contribution we provide a customer-oriented solution for both airlines and passengers, which enables a situative approach to establish appropriate seat layout and aircraft entry sequences considering minimum interactions between groups of passengers.



\subsection{Review of research on virus transmission in aircraft}  
% --------------------------------------------------------------
The SARS outbreak in 2002 emphasizes the important role of air transportation in pandemic situations \cite{SARS_2003}. The climate control system of aircraft seems to reduce the spreading of airborne pathogens by frequently recirculating the cabin air through high efficiency particulate air (HEPA) filters \cite{mangili_transmission_2005,IATA_MedEvidence_2020}. These filters are designed to filter at least 99.95\% of aerosols and are capable of removing viruses and bacteria attached to droplets. But the transmission of infectious diseases is likely to be more frequent than reported for several reasons, such as a much shorter flight times than incubation periods. When considering the passenger path to and in the aircraft cabin, upstream and downstream processes can also lead to infections (e.g. baggage handling, security checks). To minimize physical interactions, current handling approaches aim at a contactless passenger journey through the airport terminal. In a post-pandemic scenario this contactless journey could include biometric scans or the use of personal mobile devices for services or inflight entertainment.  Studies on reported in-flight transmissions emphasize that proximity to the index case increases the risk of transmission \cite{SARS_2003,2RowRule_2016}. The simulation of transmissions during flight, based on actual passenger behaviors in single-aisle aircraft, indicate a low probability of direct transmission to passengers not seated in close proximity to an infectious passenger \cite{Hertzberg3623}. An investigation of a long-haul flight indicates a low risk of pandemic influenza transmission close to infected passengers with symptoms \cite{baker_transmission_2010}. The calculation of the spatial and temporal distributions of droplets in an aircraft cabin showed a reduced influenza transmission risk, if respirator masks are used by the passengers \cite{gupta_risk_2012}. The documentation of a symptomatic SARS-CoV2 index case flying a 15 hour trip in economy class shows that all 25 passengers being seated within a range of 2~m from the index case were tested negative for SARS-CoV2 \cite{SARSCoV2_20202}. Two other case studies reports 11 transmissions \cite{China_transmission_2020} and one potential infection during a flight \cite{France_transmission_2020}. A brief introduction about the understanding of~SARS-CoV2 in the context of passenger boarding is given at \cite{schultz_evaluation_2020}. 


\subsection{Review of aircraft boarding approaches}
% --------------------------------------------------------------
Comprehensive overviews are provided for aircraft ground operations, passenger boarding, and corresponding economic impact \cite{schmidt_review_2017,jaehn_airplane_2015,_Schultz2018c,nyquist_study_2008,mirza_economic_2008,cook_european_2015,delcea_agent-based_2018,_Schultz2008a}. A common goal of simulation-based approaches for passenger boarding is to minimize boarding time. Thus, the efficiency of different boarding strategies was focus of the research activities \cite{marelli_role_1998,van_landeghem_reducing_2002,ferrari_robustness_2005,van_den_briel_america_2005,bachmat_bounds_2008,_Schultz2008b,bachmat_optimal_2013,steffen_optimal_2008}. These models are based on cellular automaton or analytical approaches, but also other models were developed: mixed integer linear programs \cite{bazargan_linear_2007,majid_soolaki_2012}, statistical mechanics \cite{steffen_statistical_2008}, power law rule \cite{frette_time_2012,bernstein_comment_2012}, cellular discrete-event system specification \cite{jafer_comparative_2017}, stochastic approach covering individual passenger behavior and aircraft/airline operational constraints \cite{_Schultz2008b,_Schultz2018c}.

The quantity and quality of hand luggage determine the duration of boarding significantly. Thus, research was conducted with a particular focus on the physique of passengers (maximum speed), the quantity of hand luggage, and individually preferred distance \cite{tang_aircraft_2012}, seats assigned to passengers with regards to hand luggage \cite{qiang_reducing_2014,milne_optimization_2016,steffen_optimal_2008,milne_new_2014}. Furthermore, the fact that passengers travel in groups has an impact on the boarding efficiency \cite{zeineddine_dynamically_2017,_Schultz2018c}. Other research aims at the evaluation of pre-boarding areas \cite{steiner_speeding_2009,wallace_flying_2013}, consideration of passenger expectations \cite{wittmann_customer-oriented_2019}, use of apron busses \cite{milne_new_2019}, and real-time seat allocation \cite{_Schultz2018b,yazdani_real-time_2019}. The impact of different aircraft cabin layouts on passenger boarding were focused on the following studies: aircraft interior design (seat pitch and passengers per row) \cite{bachmat_analysis_2009}, aircraft seating layouts and alternative designs single and twin-aisle configuration \cite{_schultz2013b,chung_simulation_2012}, impact of aircraft cabin modifications \cite{fuchte_enhancement_2014}, novel aircraft configurations and seating concepts \cite{schmidt_novel_2015, schmidt_boarding_2017}, and dynamic change of the cabin infrastructure \cite{_schultz2017a}. Only few experimental tests have been conducted to provide data for the calibration of input parameters and validation of simulation results: using a mock Boeing 757 fuselage \cite{steffen_experimental_2012}, time to store hand luggage items in the overhead compartments \cite{kierzkowski_human_2017}, small-scale laboratory tests \cite{gwynne_small-scale_2018}, evaluation of passenger perceptions during boarding/deboarding \cite{miura_passenger_2017}, operational data and passenger data from field trial measurements \cite{_Schultz2017i,_Schultz2018i}, field trials for real-time seat allocation in connected aircraft cabin \cite{_Schultz2018b}, and using a B737-800 mock-up (1/3 size) to explore the factors effecting the time of luggage storage \cite{ren_new_2020}. 

There are two new research contributions available which set a focus on operational changes during pandemic situations and their impact to the aircraft boarding procedures. The first research addresses the quantity and quality of passenger interactions \cite{cotfas_evaluating_2020} and the second research additionally develop and implement a transmission model to provide a more detailed evaluation \cite{schultz_evaluation_2020}. With a focus on airport operations, the impact of physical distances on the performance of security control lanes was analyzed to provide a reliable basis for appropriate layout adaptations \cite{kierzkowski_simulation_2020}.

\subsection{Focus and structure of the document}

We provide in this contribution an approach for aircraft boarding considering pandemic scenarios. These scenarios are mainly driven by the requirement of physical distance between passengers to ensure a minimal virus transmission risk during the boarding, flight, and deboarding. We consider passenger groups as an important factor to derive an appropriate seat layout and boarding sequence. The main idea behind the group approach is that members of one group are allowed to be close to each other, as they are already in close contact with each other before boarding, while different groups should be separated as far apart as necessary. Deboarding is not explicitly considered in our contribution. The paper is structured as follows. After the introduction (Sec.~\ref{sec:intro}), we present a stochastic cellular automata approach, which is used for modeling the passenger movements in the aircraft cabin (Sec.~\ref{sec:pax_boarding}). A transmission model is implemented to evaluate the virus transmission risk during passenger movements and applied to evaluate standard boarding procedures. In Sec.~\ref{sec:optimization}, we introduce a problem description and optimization strategies considering passenger groups. The results of the optimization model are presented in Sec.~\ref{sec:application_optimization}, where we use a genetic algorithm for solving the complex problem. The achieved seat layouts are used as input for the passenger movement model to derive an appropriate boarding sequence with a minimized transmission risk during boarding. Finally, our contribution ends with conclusion and outlook (Sec.~\ref{sec:discussion}).

%--------------------------------------------------------------------------------------------------------
\section{Passenger boarding model using operational,  individual, pandemic constraints}
\label{sec:pax_boarding}

The initial model for movements of pedestrians was developed to provide a stochastic approach covering short (e.g. avoid collisions, group behavior \cite{_Schultz2013c}) and long-range interactions (e.g. tactical wayfinding) of human beings \cite{_Schultz2010}. This cellular automata model is based on an individual transition matrix, which contains the transition probabilities to move to adjacent positions around the current position of the passenger \cite{_Schultz2013d}.

%--------------------------------------------------------------------------------------------------------
\subsection{Operational constraints and rules of movement}
To reflect operational conditions of aircraft and airlines (e.g. seat load factor, conformance to the boarding procedure) as well as the non-deterministic nature of the underlying passenger processes (e.g. hand luggage storage) the stochastic model was developed \cite{_Schultz2008b,_schultz2013b} and calibrated \cite{_Schultz2017i,_Schultz2018i}. The model will be used for the passenger movements during the aircraft boarding. The passenger boarding is modeled with a cellular automata approach based on a regular grid (Fig.~\ref{fig:a320_grid}). This regular grid consists of equal cells with a size of 0.4 x 0.4 m, whereas a cell can either be empty or contain exactly one passenger.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.7\textwidth]{figures/fig1.pdf}
    \caption{Grid-based model - Airbus A320 with 29 seat rows and 6 seats per row (reference layout).}
    \label{fig:a320_grid}
\end{figure}

The boarding progress consists of a simple set of rules for the passenger movement: a) enter the aircraft at the assigned door (based on the current boarding scenario), b) move forward from cell to cell along the aisle until reaching the assigned seat row, and c) store the luggage (aisle is blocked for other passengers) and take the seat. The storage time for the hand luggage depends on the individual number of hand luggage items. The seating process depends on the constellation of already used seats in the corresponding row. A scenario is defined by the seat layout, the number of passengers to board, the arrival frequency of the passengers at the aircraft, the number of available doors, the boarding strategy and the conformance of passengers in following the current strategy. Further details regarding the model and the simulation environment are available at \cite{_Schultz2018c}. 

In the simulation environment, the boarding process is implemented as follows. Depending on the seat load, a specific number of randomly chosen seats are used for boarding. For each seat, an agent (passenger) is created. The agent contains individual parameters, such as the number of hand luggage items, maximum walking speed in the aisle (set for all agents to 0.8 m/s \cite{_Schultz2018i,_Schultz2018b}), seat location, time to store the hand luggage and arrival time at the aircraft door (both stochastically distributed). The agents are sequenced with regard to the active boarding strategy. From this sequence, a given percentage of agents are taken out of the sequence (non-conformant behavior) and inserted into a position, which contradicts the current strategy (e.g. inserted into a different boarding block). 

A waiting queue at the aircraft door is implemented and each agent enters this queue at the arrival time. In each simulation step, the first agent of the queue enters the aircraft by moving to the entry cell of the aisle grid (aircraft door), if this cell is free. Then, all agents located in the aisle move forward to the next cell, if possible (free cell and not arrived at the seat row), using a shuffled sequential update procedure (emulate parallel update behavior \cite{_Schultz2010,_Schultz2013d}). If the agent arrives at the assigned seat row, the corresponding cell at the aisle is blocked until the hand luggage is stored. Depending on the seat row condition (e.g. blocked aisle or middle seat or both), additional time is added to perform the seating process (seat shuffle). When the seating process is finished the aisle cell is set free. Each boarding scenario is simulated 125,000 times, to achieve statistically relevant results defined by the average boarding time (starts when the first passenger arrives the aircraft and finished when the last passenger is seated) and the standard deviation of boarding times.

Boarding strategies are derived from three major approaches: boarding per rows (aggregated to blocks), boarding per seat (window, middle, aisle), and sequences of specific seats. Fig.~\ref{fig:boarding_strategies} (left) depicts how the boarding strategies and operational constraints are implemented in the boarding model. The seats are color-coded to emphasize the order of aircraft seats in the boarding sequence. Six different boarding strategies are generally considered: random, back-to-front (based on 2 blocks), optimized block (based on 6 blocks), outside-in (window seats first, aisle seats last), reverse pyramid (back-to-front plus outside-in with 6 blocks), and individual seating. 

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.95\textwidth]{figures/fig2.pdf}
    \caption{Overview of different boarding strategies (darker seats are boarded first; black - blue - green) and implementation of operational constraints in the cellular automata model.}
    \label{fig:boarding_strategies}
\end{figure}

Thus, boarding strategies range from random boarding without a specific order to individual boarding, which is a specific solution of the optimized block (alternating seats) and the outside-in strategy (each block contains only one seat). Fig. \ref{fig:boarding_strategies} (right) illustrates how the operational constraints of 1$^\text{st}$ class seats, passenger conformance, seat load factor, and the existence of passenger groups are covered by the boarding model.

\subsection{Transmission model}

The fundamental cellular automata developed for the stochastic passenger movements is extended by an approach to evaluate the risk of a virus transmission during the boarding process. We are not considering face masks in our approach. The transmission risk can be defined by two major input factors: distance to the index case and reduction of contact time. A straight forward approach is to count both the individual interactions (passengers located in adjacent cells) and the duration of these contacts in aisle and during the seating process. However, counting the individual contacts will only provide a first indication about potential ways of infections. 

We derived a more comprehensive approach, which is based on the transmission model~\citep{smieszek_epidemicsmodel_2009} defining the spread of SARS-CoV2 as a function of different public distancing measures~\citep{nagel_mobilityberlin_2020}. The probability of a person $n$ to become infected in a time step $t$ is described in Equation~\eqref{eq:mechanistic_model}.

\begin{equation}
    P_{ n,t } = 1 - exp \left( -\theta \sum \ \text{SR}_{ m,t } \quad i_{ nm,t } \quad t_{ nm,t }  \right)
    \label{eq:mechanistic_model}
\end{equation}

defined by:

\begin{itemize}[align=parleft,leftmargin=2cm,labelsep=.5cm]
    \item[$ P_{ n,t }$]  the probability of the person $n$ to receive an infectious dose. This shall not be understood as ``infection probability'', because~this strongly depends on the immune response by the affected person. 
    \item[$ \theta$]  the calibration factor for the specific disease.
    \item[$ \text{SR}_{m,t}$] the shedding rate, the~amount of virus the person $m$ spreads during the time step $t$.
    \item[$ i_{nm,t}$]  the intensity of the contact between $n$ and $m$, which corresponds to their distance.
    \item[$ t_{ nm,t }$]  the time the person $n$ interacts with person m during the time step $t$.
\end{itemize}

In our approach, we define the shedding rate $SR$ as a normalized bell-shaped function (Eq. \ref{eq:SR}) with $z \in (x, y)$ for both longitudinal and lateral dimensions, respectively (see \cite{schultz_evaluation_2020}). 

\begin{equation}    
    \label{eq:SR}
    \text{SR}_{xy} = \prod_{z \in (x, y)} \left( 1+ \frac{|z - c_z|}{a_z} ^{2 b_z} \right) ^{-1}
\end{equation}

The parameters are $a$ (scaling factor), $b$ (slope of leading and falling edge), and $c$ (offset) to determine the shape of the curve. The parameters have been initially set to $a_{x} = 0.6$, $b_{x} = 2.5$, $c_{x} = 0.25$, $a_{y} = 0.65$, $b_{y} = 2.7$, and $c_{y} = 0$. This generates a slightly smaller footprint in y-direction (lateral to moving direction) than in x-direction (longitudinal to moving direction). Additionally, the spread in x-direction is higher in front of the index case than behind it (see Fig. \ref{fig:shedding_rate}). Consequently, the moving direction is changed by 90 degrees with a heading to the aircraft window, when the passenger arrives his seat row. 


\begin{figure}[htb!]
    \centering
    \includegraphics[width=.95\textwidth]{figures/transmission_modell.pdf}
    \caption{Transmission probability for longitudinal (x) and lateral (y) components and as two-dimensional probability field (right).}
    \label{fig:shedding_rate}
\end{figure}

Finally, the individual probability for virus transmission $P_n$ is corresponds to $\Theta$, the specific intensity (dose) per time step (Eq.~\ref{eq:pn_theta}). We set $\Theta$ to $\frac{1}{20}$, which means a passenger reaches a probability of $P_n = 1$ after standing 20~s in closest distance in front of an infected passenger (SR$_{xy}=1$). The parameter $\alpha \in \{1,2\}$ is 1 and changed to 2 when the passenger stores the luggage or enters the seat row. This doubled shedding rate reflects the higher physical activities within a short distance to surrounding~passengers.

\begin{equation}    
    P_n = \Theta \, \, \text{SR}_{xy} \, \, \alpha
    \label{eq:pn_theta}
\end{equation}

%--------------------------------------------------------------------------------------------------------
\subsection{Implementation and Analysis of Standard Boarding Approaches}
\label{sec:standard_boarding}

We introduce a baseline setup to depict the results for the evaluation of transmission risks, considering a seat load factor of 85\%, a conformance rate of 85\%, and an inter-arrival time of 3.7~s (exponential distributed) \cite{_Schultz2018c}. Tab. \ref{tab:infections} shows the comprehensive evaluation of transmissions around one infected passenger, which is randomly seated in the aircraft cabin. Two different scenarios are evaluated against the reference implementation (R) of the boarding strategies: (A) applying a minimum physical distance between two passengers of 1.6~m, and (B) additionally to the physical distance, the amount of hand luggage items is reduced by 50\%. Furthermore, the use of two aircraft doors in the front and at the rear is evaluated (A2 and B2) using the transmission risk and boarding time as indicators. In particular, the back-to-front strategy (2 blocks: front block with rows 1-15 , rear block with rows 16-29) exhibits lower values for the transmission probability than the optimized block strategy (using 6 blocks of aggregated seat rows) (see \cite{_Schultz2018c}). When passengers board (block-wise) from the back to the front, the chance to pass an infected person is reduced to a minimum, which is confirmed by the reduced transmission probability exhibited in Tab.~\ref{tab:infections}. This effect is also a root cause of the low transmission risks of the outside-in, reverse pyramid, and individual boarding strategy. 

\begin{table}[H]
    \caption{Evaluation of transmissions risk assuming one SARS-CoV2 passenger in the cabin. The simulated scenarios are: (R) reference implementation \cite{_Schultz2018c}, (A) 1.6~m minimum physical distance between two passengers, (B) additional reduction of hand luggage by 50\%, (A2) and (B2) use of two door configuration \cite{schultz_evaluation_2020}.}
    \label{tab:infections}
    \centering
    \begin{tabular}{l rrrrr c rrrrr}
    \toprule
     & \multicolumn{5}{c}{transmission risk} & & \multicolumn{5}{c}{boarding time (\%)}\\
     boarding strategy& R & A & B & A2 & B2 & &R & A & B & A2 & B2\\
    \hline
        random                      &   5.9 &   1.6 &   1.1 &   1.4 &   1.0 && 100  &    198 &   154 &133&103\\ 
    \midrule
        back-to-front (2 blocks)    & 	5.6 & 	1.4 & 	1.0 &   1.2 &   0.8 &&  96  &    220 &   169 &153&116\\ 
        optimized block (6 blocks)  & 	6.5 & 	2.3 &   1.5 &   1.5 &   1.0 &&  95  &    279 &   210 &166&125\\ 
    \midrule
        outside-in                  & 	3.5 & 	0.4 & 	0.2 & 	0.3 &   0.1 &&  80  &    161 & 	116 &107&77\\ 
        reverse pyramid             & 	3.0 & 	0.2 & 	0.1 &   0.2 &   0.1 &&  75  &    185 & 	128 &119&82\\ 
        individual                  & 	2.0 & 	0.2 & 	0.1 & 	0.2 &   0.1 &&  66  &    114 & 	104 &103&74\\ 
    \midrule
        deboarding                  & 	10.0 & 	9.7 & 	7.8 & 	7.6 &   6.0 &&  55  &    97  &   68  &52&36\\ 
    \bottomrule
    \end{tabular}
\end{table}

The use of two aircraft doors for boarding will provide an appropriate solution for a reduced transmission risk inside and outside the cabin, if near apron stands could be used and passengers could walk from the terminal to the aircraft. This kind of \textit{walk boarding} also prevents passengers from standing in the badly ventilated jetway during the boarding. Deboarding is difficult to control by specific procedures given that passengers demonstrated little discipline and high eagerness to leave the aircraft. More attention should be paid to this process and consideration should also be given to procedural or technical solutions to provide passengers better guidance and control.

% \textcolor{red}{----- rephrased until here, @Majid - please check, add, change ------}


%--------------------------------------------------------------------------------------------------------
\section{Optimized Boarding of Passenger Groups}
\label{sec:optimization}
In contrast to the prior analysed standard boarding procedures, we will provide a new model and a new optimization strategy which incorporates passenger groups and considers the requirements of physical distances in the aircraft cabin. In the following, we generally describe the mathematical problem and formulate the optimization model.

\subsection{Problem Description and Formulation}
We develop a new mathematical model to determine an optimal strategy for assigning seats in cabin under the objective to minimize the virus transmission risk. The idea to create an appropriate seat allocation for a pandemic situation includes three assumptions. The first one is that an airline could assign just a percentage of the available seats (e.g. 50\%) to reduce the virus transmissions in cabin and this strategy will be the primary solution to face with the pandemic situation. The next assumption is about minimizing passenger contacts or maximizing the distances between passengers in the cabin and guaranteeing at the same time that the confined space inside the aircraft is used efficiently. 

Looking at Fig.~\ref{fig:50percentPax}, passengers have maximized distances from each other respecting the limitation that only 50\% of the seats can be occupied. Each airline company could determine the seat load factor for each flight individually also considering risk assessments or economic reasons. Indeed, many airlines are currently operating the generally accepted strategy of the empty middle seat.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.7\textwidth]{figures/fig4.pdf}
    \caption{Fifty percent of the seats will be allocated to passengers during the pandemic situation according to a pattern with maximum physical separation.}
    \label{fig:50percentPax}
\end{figure}

Although complex boarding strategies, such as outside-in, reverse pyramid and individual lead to better boarding times, there will be an issue. The boarding process is driven by the willingness of passengers to follow the proposed strategy. We will assume a group of four members (e.g. a family) to be seated. If one of these boarding strategies are applied, they will have just two options. The first one is seating near each other, therefore they have to split during the boarding (see Fig.~\ref{fig:boarding_strategies}). The next option is remaining as one group in the boarding sequence and as a result they have to seat in different rows. Both options are inconvenient for group members (families). Here we propose to look at the group members as a community, since they were already in close contact before boarding. The strategy that is used in Fig.~\ref{fig:50percentPax} depicts a general solution, but it could be improved considering groups. Without loss of generality, we could suppose that the transmission rate for the members of each group is zero, which will result in a better use of space and create a new pattern. 

The introduced concept of a shedding rate of infected passengers will be used here as well. If an infected passenger was assigned to different columns, the several shedding rates must be counted based on the location of the adjacent locations. Taking Fig.~\ref{fig:interactions} as an example, when a passenger seated in row $i=21$ and column C (aisle), we compute the shedding rate for the passenger from other groups that seat in the same row ($i=21$ at column A (window), B (middle), and D (aisle)) and previous row $i-1=20$ (column B (middle), C (aisle), and D (aisle)). 

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/fig5.pdf}
    \caption{Different types of interactions generated around the infected passengers (coded red).}
    \label{fig:interactions}
\end{figure}

\subsection{Optimization Model}
Based on the assumptions of the problem description, we list the sets, parameters, and decision variables for achievement of the purposes of the research.

%\renewcommand{\arraystretch}{0.78}
\begin{table}[H]
    % \begin{small}
    \centering
    %\begin{small}
    % \caption*{Summary of the  Mathematical Notation.}
    
    \begin{tabular}{lll}
        \hline
        \textbf{Notation} &  \textbf{Definition} \\
        % \hline
        \emph{Sets and Indexes} & \\
        % \hline
        $i$ & Index set of row $i\in \{1,2, \dots, \mathcal{I}\}$\\
        $j$ & Index set of column $j\in \{1,2, \dots, \mathcal{J}\}$\\
        $k$ & Index set of group $k\in \{1,2, \dots,\mathcal{K}\}$\\
        $r$ & Index set of interaction type $r\in \{1,2, \dots, \mathcal{R}\}$\\
        ~\\
        
        % \hline
        \emph{Parameters} & \\
        % \hline
        $T_{k}$ & Number of members in the group $k$ \\
        $SR_{r}$ & The related shedding rate for interaction $r$\\
        ~\\
        
        % \hline
        \emph{Decision Variables} & \\
        % \hline
        $x_{ijk}$ & Binary variable, equals one if a passenger from group $k$ is seated in a seat\\
        & in row $i$ and column $j$; equals zero otherwise\\
        $d_{ijk}$ & The summation of shedding rates that the passengers of other groups can cause\\
        & for a passenger from group $k$ who is seated in a seat in row $i$ and column $j$\\
        
        \hline
    \end{tabular}
    \label{tab:param}
%\end{small}
% \end{small}
\end{table}

The proposed a mixed-integer linear programming model for the problem is introduced as follows.


\begin{align}
 \hspace{10pt}  min\hspace{4pt} \sum_{i=1}^{\mathcal{I}}\sum_{j=1}^{\mathcal{J}}\sum_{k=1}^{\mathcal{K}}d_{ijk}\label{eq:objFunc}
\end{align}
%
\begingroup
    \allowdisplaybreaks
    \begin{align}
        & \sum_{k=1}^{\mathcal{K}}x_{ijk} \le 1  & \forall i,j \label{eq:eqa5}\\
        & \sum_{i=1}^{\mathcal{I}}\sum_{j=1}^{\mathcal{J}} x_{ijk} = T_{k}  & \forall k \label{eq:eqa6}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{1}x_{i(j+1)k'} +  SR_{4}x_{i(j+2)k'} \} \le d_{ijk}  & \forall i=1,j=1,k \label{eq:eqa7}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} SR_{1} \{ x_{i(j-1)k'} + x_{i(j+1)k'} \} \le d_{ijk}  & \forall i=1,j=2,5, \, \, k \label{eq:eqa8}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{4}x_{i(j-2)k'} + SR_{1}x_{i(j-1)k'} + SR_{5}x_{i(j+1)k'} \} \le d_{ijk}  & \forall i=1,j=3,k \label{eq:eqa9}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{5}x_{i(j-1)k'} + SR_{1}x_{i(j+1)k'} + SR_{4}x_{i(j+2)k'} \} \le d_{ijk}  & \forall i=1,j=4,k \label{eq:eqa10}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{4}x_{i(j-2)k'} + SR_{1}x_{i(j-1)k'}\}  \le d_{ijk}  & \forall i=1,j=6,k \label{eq:eqa11}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{2}x_{(i-1)jk'} +  SR_{3}x_{(i-1)(j+1)k'} + SR_{1}x_{i(j+1)k'} \nonumber \\
        & \quad\quad\quad\quad\quad\quad\quad\quad\quad + SR_{4}x_{i(j+2)k'} \}  \le d_{ijk} & \forall i\ge 2,j=1,k \label{eq:eqa12}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{3}x_{(i-1)(j-1)k'} + SR_{2}x_{(i-1)jk'}+ SR_{3}x_{(i-1)(j+1)k'}
        \nonumber \\
        & \quad\quad\quad\quad\quad\quad\quad\quad\quad+ SR_{1}x_{i(j-1)k'}+ SR_{1}x_{i(j+1)k'} \} \le d_{ijk}  &\forall i\ge 2,j=2,5, \, \, k \label{eq:eqa13}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{ SR_{3}x_{(i-1)(j-1)k'} + SR_{2}x_{(i-1)jk'}+ SR_{6}x_{(i-1)(j+1)k'}
        \nonumber \\
        & \quad\quad\quad\quad\quad\quad\quad\quad\quad + SR_{4}x_{i(j-2)k'}+ SR_{1}x_{i(j-1)k'}+ SR_{5}x_{i(j+1)k'}\} \le d_{ijk}  & \forall i\ge 2,j=3,k \label{eq:eqa14}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{SR_{6}x_{(i-1)(j-1)k'} + SR_{2}x_{(i-1)jk'}+ SR_{3}x_{(i-1)(j+1)k'}
        \nonumber \\
        & \quad\quad\quad\quad\quad\quad\quad\quad\quad + SR_{5}x_{i(j-1)k'}+ SR_{1}x_{i(j+1)k'}+ SR_{4}x_{i(j+2)k'} \}  \le d_{ijk}  & \forall i\ge 2,j=4,k \label{eq:eqa15}\\
        & 6(x_{ijk}-1) + \sum_{k'=1, k\neq k'}^{\mathcal{K}} \{SR_{3}x_{(i-1)(j-1)k'} + SR_{2}x_{(i-1)jk'}+SR_{4}x_{i(j-2)k'}
        \nonumber \\
        & \quad\quad\quad\quad\quad\quad\quad\quad\quad + SR_{1}x_{i(j-1)k'}\} \le d_{ijk}  & \forall i\ge 2,j=6,k \label{eq:eqa16}\\
        & x_{ijk}\in \{0,1\}, \quad d_{ijk}\ge 0  & \forall i,j,k \label{eq:eqa17}
    \end{align}
\endgroup

The summation of shedding rates of all passengers, as objective function, is minimized in equation~(\ref{eq:objFunc}). Constraints (\ref{eq:eqa5}) guarantee that each seat would be assigned to not more than one passenger. The number of group members are indicated by constraints (\ref{eq:eqa6}). Constraints (\ref{eq:eqa7})-(\ref{eq:eqa11}) correspond to the shedding rates of passengers that are seated in the first row~(i=1) in cabin. For instance, if a passenger was seated in a seat in column C~(j=3), then the shedding rate for that passenger can be calculated based on the other passengers of different groups that were seated in columns A~(j=1), B~(j=2), and D~(j=4) on constraints (\ref{eq:eqa9}). Also, the shedding rates of passengers that are seated in other rows in cabin are computed by constraints (\ref{eq:eqa12})-(\ref{eq:eqa16}). Here, we must consider the shedding rates not only for passenger in the same row, but also for the previous row. For instance, if a seat in the second row which located in column C~(j=3), was assigned to a passenger, then the shedding rates of the other passengers from different groups that were seated in column A~(j=1), B~(j=2), and D~(j=4) of that row and columns B~(j=2), C~(j=3), and D~(j=4) of the first row are calculated based on constraints (\ref{eq:eqa14}) as well. On the left hand side of the constraints (\ref{eq:eqa7})-(\ref{eq:eqa16}), the first term takes a value of zero if the seat (i, j) is assigned to group $k$ and $-6$ otherwise. As a result, when there is not a passenger in a seat (i,j), the shedding rate takes zero. Finally, the requirements for decision variables are denoted by constraints (\ref{eq:eqa17}).


\section{Application of the Model and Evaluation of the Results}
\label{sec:application_optimization}
We solved the mathematical model for a small size problem~($i,j,k=6$). When we increased the size of problem to the medium size~(e.g. $i,j,k=10$), the time run increased significantly and the optimization software (GAMS with CPLEX solver) could not find an optimal solution in a reasonable time~(10 hours). Therefore, we suggested to design a Genetic Algorithm (GA) for the real sized problem. The problems run on a computer with the specifications the AMD Ryzen 7, 3700U, 2.30GHz CPU, 16 GB RAM, and Matlab 2013 software is used for running the GA. The developed model is applied to derive an optimal seat allocation using a genetic algorithm. We choose five use cases for the optimization and implemented the optimal seat allocation in the passenger boarding simulation to provide an appropriate boarding strategy.

\subsection{Solution Procedure and Result}
\label{sec:model's result}
The GA has many applications in the optimization problems. In light of the NP-hard class of the seat layout and boarding problem, several methods were conducted to present the optimal/near optimal solutions \cite{van_den_briel_america_2005, majid_soolaki_2012}. Therefore, we designed an GA to solve the problem. The proposed chromosome structure is represented as follows:

\[
  C=
  \left[ {\begin{array}{cccccc}
   y_{1,1} & y_{1,2} & y_{1,3} & y_{1,4} & y_{1,5} & y_{1,6}\\
   y_{2,1} & y_{2,2} & y_{2,3} & y_{2,4} & y_{2,5} & y_{2,6}\\
   ... & ... & ...& ... & ... & ... \\
   y_{29,1} & y_{29,2} & y_{29,3} & y_{29,4} & y_{29,5} & y_{29,6}\\  
  \end{array} } \right]\\
  \quad , y_{i,j}=k, \quad \text{if} \quad x_{i,j,k}=1, \text{otherwise zero}.\\
\] 

The value of each array of the matrix such as $y_{i,j}$ is the group's number of related decision variable $x_{i,j,k}$, which is $k$ if the seat (row $i$, column $j$) is assigned to a passenger group $k$, otherwise it takes zero. The population of chromosomes for the first generation are created based on the structure above. Also, we evaluate each chromosome with it's fitness function value which is determined by the value of the original objective function. After that, we implement several operators as follows to create the next generations from the current generation: selection, crossover, mutation, migration, and elitism operator.

The selection operator (roulette wheel) ensures that each chromosome with a lower fitness function value is more likely to be selected. New offsprings are created by a recombination of parental genes. Therefore, the group's numbers are divided into two separate sets. The first offspring receives their genes (the value of arrays in Matrix $C$) of the first set from the first parent and the second part from the second parent and vice versa for the second offspring (see Fig.~\ref{fig:CMoperators} (left)). Here, we explain with colors to clarify the implication of operation. For example, the first offspring receives their genes which are colored with light green, light blue, purple, and red from the first parent and receives the genes which are colored with dark green, navy, pink, orange, and yellow from the second parent. If there is overlap between a gene's location of the first and second parent, then we use a random strategy to select another array in matrix and value it~(e.g. for the first offspring, instead of $y_{5,5}=31$, we  randomly set $y_{5,3}=31$ because the array~(5,5) was colored with light green before or $y_{5,5}=6$).

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.35\textwidth]{figures/Crossover operator.pdf} 
    \hspace{50pt}
    \includegraphics[width=.35\textwidth]{figures/Mutation Operators.pdf}
    \caption{Crossover operator (left) and mutation operators (right).}
    \label{fig:CMoperators}
\end{figure}

Therefore, we always create feasible solutions. The mutation operator is used to maintain the diversity of solutions. Therefore, we designed several operators to change a number of genes in a chromosome to create a new chromosome for the next generation (see Fig.~\ref{fig:CMoperators} (right)). In the first mutation operator, we change the seat location of a passenger~($y_{2,3}=6$), as a gene in chromosome, to an unoccupied seat~($y_{1,6}=0$). In the second operator, we change the locations of two occupied seats~($y_{4,1}=31$ and $y_{3,6}=24$ ). Therefore, after implementation of the operator, we have: $y_{4,1}=24$ and $y_{3,6}=31$. Finally, the arrays of two random rows (the third and fourth rows) are changed in the last mutation operator. A low percentage of each generation is randomly transferred to the next generation (migration operator). The elitism operator selects the best chromosomes in terms of fitness function value, and transfer them form the current generation to the next generation. The following parameters were used for executing the code: initial population = 1000, number of generations = 1000, crossover rate = 0.55, mutation rate = 0.35, elitism = 0.075, and migration rate = 0.025.

% The proposed model was validated by two small-sized problems (e.g. i=4 and i=6). We solved them with the GAMS software and CPLEX solver. When we increase the size of problems (e.g. the number of rows and groups), the optimization software could not find an optimal solution a reasonable time (10 hours). Therefore, we designed the GA and validated the results for the small-sized problems (same optimal solutions). We used a laptop with the specifications of AMD Ryzen 7, 3700U, 2.30GHz CPU, 16 GB RAM, and Matlab 2013 software. The following parameters were used for executing the code: initial population = 1000, number of generations = 1000, crossover rate = 0.55, mutation rate = 0.35, elitism = 0.075, and migration rate = 0.025. ---- already mentioned

We consider 8 groups with one member (i.e. G1 to G8 which coded with green color), 9 groups of two members (i.e. G9 to G17 which coded with blue color), 5 groups of three members (i.e. G18 to G22 which coded with purple color), 3 groups of four members (i.e. G23 to G25 which coded with ping color), 3 groups of five members (i.e. G26 to G28 which coded with red color), 2 groups of six members (i.e. G29 to G30 which coded with orange color), and finally a group of seven members (i.e. G31 which coded with yellow color). Fig.~\ref{fig:GA_scenrario_3} depicts an optimized solution for the seating layout based on the designed GA generated for the 31 groups (87 passengers). 

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Figure 7. Best layout to seat 31 groups solved by GA approach_.pdf}
    \caption{Best layout to seat 31 groups (87 passengers, 50\% seat load) solved by GA approach.}
    \label{fig:GA_scenrario_3}
\end{figure}

The run time for GA is 1805 s, the value of the objective function for the best solution is 9.1916. The evolutionary diagram concerning the GA is shown in Fig.~\ref{fig:evo_diagram}. The fitness function of the elite and the mean of each generation demonstrate the increasing quality of generated solutions (decreasing fitness function).

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Evolutionary Diagram.pdf}
    \caption{Progress of GA fitness function.}
    \label{fig:evo_diagram}
\end{figure}

To understand the impact of our group approach, we introduce five scenarios and their related solutions based on the assumptions below and compare them by the values of the objective function and the number of passengers considered.

\begin{itemize}
    \item Scenario 1: Aircraft seats are assigned randomly to passengers with a maximum distance and a seat load of 50\% (87 passengers).
    \item Scenario 2: Similar with scenario 1, while the group members are seated close to each other in the same area.
    \item Scenario 3: Optimized solution from mathematical modelling and GA application (indicated in Fig.~\ref{fig:GA_scenrario_3}).
    \item Scenario 4: Optimized solution considering increased seat load of 66\% (115 passengers).
    \item Scenario 5: Optimized solution considering for maximum number of passengers (174).   
\end{itemize}    

The corresponding solutions for the scenarios are illustrated in Fig.~\ref{fig:five_cases}. In the scenarios 1 to 3, the number of passengers is fixed to 87 passengers. The values of the objective function (O.F.) of these three scenarios exhibit that our approach (scenario 3) for an optimized seat layout results in a significantly reduction of the transmission risk: a reduction of 94\% compared to scenario 1 (seats are assigned randomly to passengers with a maximum distance), and a reduction of 90\%  compared to scenario 2 (seats are assigned randomly, group members in the same zone). In addition, the optimization method uses the available space in the best way, so airlines could benefit from our approach. For example, although we were increasing the number of passengers by 33\% and created the scenario 4, the objective function of that scenario is still lower than the second case. Finally, the consideration of a seat load of 100\% indicates an upper boundary (scenario~5) for the objective function.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/fig8.pdf}
    \caption{Five different solutions for optimized seat allocation in the aircraft cabin considering 87, 115, and 174 passengers assigned to different groups.}
    \label{fig:five_cases}
\end{figure}

If the seat load increases over 50\% (87 passengers) the values of the objective function (transmission risk) progressively increases as shown in Fig.\ref{fig:progressive}. Assuming an average seat load of 85\% (147 passengers) airlines could significantly reduce the transmission risk by two third by implementing our group approach and a reduced seat load of 66\% (115 passengers). To show the general behaviour of the objective function, we use a power law function $y=ab^x$ with $a=4.705083 \times 10^{-7}$ and $b=4.001411$.
% \begin{equation}    
%     Y = 4.705083 e-7x^{4.001411}
%     \label{eq:power law function}
% \end{equation}

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/line_plot.pdf}
    \caption{Progressive increase of transmission risk over the number of seated passengers.}
    \label{fig:progressive}
\end{figure}


\subsection{Boarding times and evaluation}
The implementation of the mixed-integer linear programming model and the genetic algorithm result in an optimized layout for the passengers to be seated in the aircraft cabin. This layout will be used as input for the passenger boarding model, which was extended by a transmission module to evaluate transmission risk during aircraft boarding, to derive an optimum sequence to board the passengers. In our contribution, we will not provide an optimization of the deboarding process. 

Analyses in the context of appropriate boarding sequence accompanied by the introduction of infrastructural changes showed that an optimized sequence comprises a mix of boarding per seat (from window to aisle) and per seat row (from the rear to the front) \cite{_schultz2017a}. First and foremost, per-seat boarding (window seats first) is the most important rule to ensure seating without additional interaction in the seat rows. Starting with an outer seat in the last row, the number of group members and the necessary physical distance between passengers (1.6~m) defines the subsequently following seat row, which could be used in parallel (e.g. 6 passengers with seat row 29 will block  the aisle until seat row 27 (waiting), the physical distance requires to block row 26 and 25, the next group must have seats in front of row 25). This process of seat and row selection is repeated until the front of the aircraft is reached and is repeated until all passengers are seated. We further assume that the passengers in each group will organize themselves appropriately to minimize local interactions. In Fig.~\ref{fig:individual-boarding_opt_physDist}, the result of this sequencing algorithm is exemplary illustrated.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/fig_individual_boarding.pdf}
    \caption{Optimized individual boarding sequence considering a physical distance of 1.6~m between passengers (scenario 1).}
    \label{fig:individual-boarding_opt_physDist}
\end{figure}

If the sequencing algorithm is applied to the optimized seat layout from scenario~3, the passenger groups are boarded in five segments. Inside each group, the distance between passengers is not restricted but between groups it is constrained by 1.6~m (last member of the first group and the first member of the following group). The first segment starts with group no.~31 and the last segment with group no.~14 (see Fig.~\ref{fig:scenario3_sequence}). As an example, the passengers inside group no.~31 (yellow) are organized by the following sequence of seats, which results in a minimum of individual seat and row interactions: 29A, 29B, 28A, 28B, 27A, 27B, and 27C. Considering distances between groups, the best candidate will be group no.~27 (red) with the seats 23F, 23E, 22F, 22E, and 22D. This sequence allows both groups to start the seating process in parallel, without waiting time due to a too small distance between the seat rows.

\begin{figure}[htb!]
    \centering
    \includegraphics[width=.9\textwidth]{figures/Figure 11. Best layout to seat 31 groups solved by GA approach_sequence.pdf}
    \caption{Optimized individual boarding sequence considering a physical distance of 1.6~m between passengers (scenario 3).}
    \label{fig:scenario3_sequence}
\end{figure}

In the first three scenarios 87 passengers are boarded with different strategies (see Fig.~\ref{fig:five_cases}): individual passengers in a regular pattern (scenario 1), groups in a regular pattern (scenario 2), and groups in an optimized seat layout (scenario 3). Scenario 1 is used as reference case to evaluate the performance (boarding time) and the transmission risk of Scenario 2 and 3 (Tab.~\ref{tab:boarding_sim_results_a}). Therefore, the passenger sequence is established for both random and individual boarding strategy (optimized, Fig.~\ref{fig:individual-boarding_opt_physDist}). The boarding time for the random strategy is set to 100\%. As shown in Tab.~\ref{tab:boarding_sim_results_a}, the implementation of the individual strategy will reduce the boarding time to 45.2\% at a minimum of transmission risk. The consideration of groups (scenario 2 and 3) using the random strategy already reduces the boarding time by about a third at a comparable level of transmission risk. If the optimized seat allocation is used together with the individual (group) boarding the boarding time could be further reduced to 41.1\% at a low transmission risk of 0.09 new infected passengers at average (85\% reduction). Tab.~\ref{tab:boarding_sim_results_b} emphasizes the portability of the results achieved by the evaluation of scenarios 4 and 5. A corresponding baseline was calculated for each scenario (random boarding of individual passengers). The boarding of groups reduces the boarding time and the transmission risk, and the optimization of the boarding sequence additionally leads to a significant reduction of the transmission risk of about 65\%. 

\begin{table}[!htb]
    \caption{Evaluation of average aircraft boarding times and transmission risk for one randomly seated infectious passenger.}
    \begin{subtable}{.5\linewidth}
      \centering
        \caption{Scenario 1,2, 3 with 87 passengers.}
        \begin{tabular}{l l rr}
            \toprule
            Sce- & Strategy & Boarding& Transmis-\\
            nario& & Time (\%) & sion risk\\
            \toprule
             1  & random            & 100.0 & 0.58\\ 
                    & individual        & 45.2  & 0.00\\
             2  & groups, random    & 68.0  & 0.62\\
                    & groups, individual      & 51.9  & 0.20\\
             3  & groups, random    & 69.0  & 0.57\\
                    & groups, individual      & 41.1  & 0.09\\ 
            \bottomrule
        \end{tabular}
        \label{tab:boarding_sim_results_a}
    \end{subtable}%
    \ 
    \begin{subtable}{.5\linewidth}
      \centering
        \caption{Scenario 4 (115 passengers) and 5 (174 passengers)}
        \begin{tabular}{ll rr}
            \toprule
            Sce- & Strategy & Boarding& Transmis-\\
            nario& & Time (\%) & sion risk\\
            \toprule        
                4  & random            & 100.0 & 1.11\\ 
                    & groups, random    & 60.5  & 0.94\\
                    & groups, individual      & 38.1  & 0.31\\
                5  & random            & 100.0 & 2.09\\
                    & groups, random    & 65.1  & 1.96\\
                    & groups, individual      & 34.4  & 0.66\\ 
        \bottomrule
        \end{tabular}
        \label{tab:boarding_sim_results_b}
    \end{subtable} 
    \label{tab:boarding_sim_results}
\end{table}															
	
Finally, our results show that optimized group boarding of 174 passenger (scenario 5) possesses a transmission risk of 0.66, which is close to the random strategy in scenario 1 (0.58). Furthermore, this particular scenario 5 performs about 20\% faster than the random strategy in scenario 1 (87 passengers) and reaches pre-pandemic boarding times. 


% 			time	transmission			time					time	transmission			time			
% 	random	avg	100.0	0.58			1105			case 4	rnd	100.0	1.11			1615			
% 	steffen	avg	45.2	0.00			500				avg	        60.5	0.94			977			
% 	case 2	avg	68.0	0.62			751				best	    38.1	0.31			616			
% 	case 3	avg	69.0	0.57			573			case 5	rnd 	100.0	2.09			2631			
% 	case 2	best	51.9	0.20			763				avg	    65.1	1.96			1714			
% 	case 3	best	41.1	0.09			454				best	34.4	0.66			906			


% \textcolor{red}{----- table with simulation results: boarding time, reference, OF ------}


% \begin{enumerate}
%     \item implement the proposed scenarios, 1.6m distance, groups could not infect each other (to be checked) - inner group distance minimal
%     \item find good boarding sequence
%     \item provide results
% \end{enumerate}


\section{Discussion and outlook}
\label{sec:discussion}

Along the passenger journey, the processes in the aircraft cabin require sharing a confined environment with other passengers during boarding and flight. These processes have the risk of virus transmission between passengers and require appropriate seat configuration and risk mitigation strategies. A physical distance between passengers during boarding and staggered seat configurations are part of the risk mitigation strategy. However, the side effect from an operational point of view is a doubled boarding time compared to the situation before the coronavirus pandemic situation.

In our contribution, we consider passenger groups as an important factor for the operational efficiency. The main idea behind our approach is that members of one group are allowed to be close to each other, as they already are before boarding, while different groups should be as far apart as necessary. We provide a customer-oriented solution for both airlines and passengers, which enables a situative approach to establish appropriate seat allocation and aircraft entry sequences considering a minimum transmission risk between groups of passengers. Thus, we developed a new mathematical model, which provides an optimized seat allocation, while minimizing the sum of shedding rates that an infected passenger can cause. The developed model was used to evaluate the transmission risk of a seat allocation scheme and to solve this optimization problem with a genetic algorithm for three different scenarios of grouped passengers (87, 115, 174). The optimization of a standard scenario with a seat load of 50\% (87~passengers) shows that with the consideration of groups the value for the objective function was reduced from 154 to 9, which means a significant reduction of the transmission risk induced by the new seat allocation. 

Five seat and group configurations were used as input for the boarding simulation (stochastic cellular automata), which evaluates the transmission risk during the passenger movements in the cabin (walk the aisle, store luggage, take the seat). Therefore, the sequence of groups were optimized to keep the boarding time as low as possible. Our simulation results exhibit that the optimized seat allocation for groups (scenario 3) performs best for the boarding time (41.1\% in relation to random boarding with no groups) at a low level of transmission risk (0.09, while random boarding without groups leads to a risk of 0.58). We could also demonstrate that the effective consideration of passenger groups is a major impact factor for fast and safe passenger boarding (e.g., board more passengers at the same level of transmission risk). In the context of aircraft ground operations (turnaround), shorten boarding times could compensate the extended ground times caused by additional disinfection procedures in the aircraft cabin.



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\vspace{6pt} 


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\conflictsofinterest{The authors declare no conflict of interest.} 


%=====================================
% References, variant A: external bibliography
%=====================================
\reftitle{References}
\externalbibliography{yes}


\bibliography{biblio,mst}

\end{document}
